A Performance Comparison of Sort and Scan Libraries for GPUs

Sorting and scanning are two fundamental primitives for constructing highly parallel algorithms. A number of libraries now provide implementations of these primitives for GPUs, but there is relatively little information about the performance of these implementations. We benchmark seven libraries for 32-bit integer scan and sort, and sorting 32-bit values by 32-bit integer keys. We show that there is a large variation in performance between the libraries, and that no one library has both optimal performance and portability.

==> results/480gtx-scan-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/480gtx-scan-clogs.txt <==
algorithm,api,N,iter,time,rate
scan,clogs,10000,50,0.00113899,438.984
scan,clogs,20000,50,0.00122303,817.641
scan,clogs,30000,50,0.00126503,1185.75
scan,clogs,40000,50,0.00132124,1513.73
scan,clogs,50000,50,0.00142256,1757.4
scan,clogs,60000,50,0.00144643,2074.07
scan,clogs,65536,50,0.00150617,2175.58
scan,clogs,70000,50,0.0015136,2312.37
scan,clogs,80000,50,0.0016084,2486.94
scan,clogs,90000,50,0.00163237,2756.72
scan,clogs,100000,50,0.00173929,2874.73
scan,clogs,131072,50,0.00205973,3181.78
scan,clogs,200000,50,0.00255045,3920.88
scan,clogs,262144,50,0.00309349,4237.03
scan,clogs,300000,50,0.00339864,4413.54
scan,clogs,400000,50,0.00409662,4882.07
scan,clogs,500000,50,0.00484644,5158.43
scan,clogs,524288,50,0.00505209,5188.83
scan,clogs,600000,50,0.00433764,6916.2
scan,clogs,700000,50,0.00480108,7290.03
scan,clogs,800000,50,0.00533004,7504.63
scan,clogs,900000,50,0.00579624,7763.66
scan,clogs,1000000,50,0.00635334,7869.88
scan,clogs,1048576,50,0.00658647,7960.07
scan,clogs,2000000,50,0.00985528,10146.8
scan,clogs,2097152,50,0.0102317,10248.3
scan,clogs,3000000,50,0.0138524,10828.5
scan,clogs,4000000,50,0.0179901,11117.2
scan,clogs,4194304,50,0.0186626,11237.2
scan,clogs,5000000,50,0.0223944,11163.5
scan,clogs,6000000,50,0.0264961,11322.4
scan,clogs,7000000,50,0.0308979,11327.6
scan,clogs,8000000,50,0.0350788,11402.9
scan,clogs,8388608,50,0.0364798,11497.6
scan,clogs,9000000,50,0.0393394,11438.9
scan,clogs,10000000,50,0.0437045,11440.5
scan,clogs,16777216,50,0.0720677,11639.9
scan,clogs,20000000,50,0.0860073,11626.9
scan,clogs,30000000,50,0.129279,11602.8
scan,clogs,33554432,50,0.143321,11706
scan,clogs,40000000,50,0.1709,11702.7
scan,clogs,50000000,50,0.213106,11731.2
scan,clogs,60000000,50,0.256014,11718.1
scan,clogs,67108864,50,0.286386,11716.5
scan,clogs,70000000,50,0.297326,11771.6
scan,clogs,80000000,50,0.339656,11776.6
scan,clogs,90000000,50,0.382372,11768.6
scan,clogs,100000000,50,0.426227,11730.8


==> results/480gtx-scan-compute.txt <==
algorithm,api,N,iter,time,rate
scan,compute,10000,50,0.00937945,53.3081
scan,compute,20000,50,0.00951776,105.067
scan,compute,30000,50,0.00952097,157.547
scan,compute,40000,50,0.00946903,211.215
scan,compute,50000,50,0.00947593,263.826
scan,compute,60000,50,0.00957219,313.408
scan,compute,65536,50,0.00917237,357.247
scan,compute,70000,50,0.0146855,238.331
scan,compute,80000,50,0.0143517,278.712
scan,compute,90000,50,0.0146578,307.005
scan,compute,100000,50,0.0149557,334.321
scan,compute,131072,50,0.0145845,449.354
scan,compute,200000,50,0.0151982,657.974
scan,compute,262144,50,0.0210289,623.293
scan,compute,300000,50,0.0158106,948.733
scan,compute,400000,50,0.0154842,1291.64
scan,compute,500000,50,0.0159105,1571.29
scan,compute,524288,50,0.0218702,1198.63
scan,compute,600000,50,0.0173749,1726.63
scan,compute,700000,50,0.0192344,1819.65
scan,compute,800000,50,0.0205681,1944.76
scan,compute,900000,50,0.022053,2040.54
scan,compute,1000000,50,0.0236246,2116.43
scan,compute,1048576,50,0.0297882,1760.05
scan,compute,2000000,50,0.0389211,2569.3
scan,compute,2097152,50,0.0460881,2275.15
scan,compute,3000000,50,0.0543966,2757.52
scan,compute,4000000,50,0.0695722,2874.71
scan,compute,4194304,50,0.0781652,2682.97
scan,compute,5000000,50,0.0908338,2752.28
scan,compute,6000000,50,0.100276,2991.73
scan,compute,7000000,50,0.12128,2885.88
scan,compute,8000000,50,0.136718,2925.73
scan,compute,8388608,50,0.142574,2941.85
scan,compute,9000000,50,0.151959,2961.32
scan,compute,10000000,50,0.167235,2989.8
scan,compute,16777216,50,0.271144,3093.78
scan,compute,20000000,50,0.322802,3097.88
scan,compute,30000000,50,0.475939,3151.67
scan,compute,33554432,50,0.530393,3163.17
scan,compute,40000000,50,0.629281,3178.23
scan,compute,50000000,50,0.782335,3195.56
scan,compute,60000000,50,0.935971,3205.23
scan,compute,67108864,50,1.04788,3202.11
scan,compute,70000000,50,1.08955,3212.32
scan,compute,80000000,50,1.24236,3219.68
scan,compute,90000000,50,1.39587,3223.8
scan,compute,100000000,50,1.54907,3227.74


==> results/480gtx-scan-cpu.txt <==
algorithm,api,N,iter,time,rate


==> results/480gtx-scan-cub.txt <==
algorithm,api,N,iter,time,rate
scan,cub,10000,50,0.000454503,1100.1
scan,cub,20000,50,0.000458341,2181.78
scan,cub,30000,50,0.000485989,3086.49
scan,cub,40000,50,0.000497763,4017.98
scan,cub,50000,50,0.000503741,4962.87
scan,cub,60000,50,0.000549915,5455.39
scan,cub,65536,50,0.000573064,5718.03
scan,cub,70000,50,0.000580333,6031.02
scan,cub,80000,50,0.000604036,6622.12
scan,cub,90000,50,0.000636547,7069.39
scan,cub,100000,50,0.000646661,7732.03
scan,cub,131072,50,0.000751894,8716.12
scan,cub,200000,50,0.00106256,9411.24
scan,cub,262144,50,0.00124858,10497.7
scan,cub,300000,50,0.00133497,11236.2
scan,cub,400000,50,0.00163371,12242
scan,cub,500000,50,0.00193566,12915.5
scan,cub,524288,50,0.0019924,13157.2
scan,cub,600000,50,0.00218007,13761
scan,cub,700000,50,0.00250674,13962.3
scan,cub,800000,50,0.00277854,14396.1
scan,cub,900000,50,0.00308725,14576.1
scan,cub,1000000,50,0.00334681,14939.6
scan,cub,1048576,50,0.00348779,15032.1
scan,cub,2000000,50,0.00618168,16176.8
scan,cub,2097152,50,0.00639985,16384.4
scan,cub,3000000,50,0.00900008,16666.5
scan,cub,4000000,50,0.0117708,16991.3
scan,cub,4194304,50,0.0123966,16917.1
scan,cub,5000000,50,0.0146018,17121.2
scan,cub,6000000,50,0.0173813,17260
scan,cub,7000000,50,0.0202258,17304.6
scan,cub,8000000,50,0.0230357,17364.3
scan,cub,8388608,50,0.0240965,17406.3
scan,cub,9000000,50,0.0258474,17409.9
scan,cub,10000000,50,0.028655,17449
scan,cub,16777216,50,0.0476786,17594.1
scan,cub,20000000,50,0.0567668,17615.9
scan,cub,30000000,50,0.0849326,17661.1
scan,cub,33554432,50,0.0949098,17677
scan,cub,40000000,50,0.112985,17701.5
scan,cub,50000000,50,0.141204,17704.9
scan,cub,60000000,50,0.169325,17717.4
scan,cub,67108864,50,0.189344,17721.4
scan,cub,70000000,50,0.197388,17731.5
scan,cub,80000000,50,0.225537,17735.5
scan,cub,90000000,50,0.253569,17746.6
scan,cub,100000000,50,0.28183,17741.2


==> results/480gtx-scan-mgpu.txt <==
algorithm,api,N,iter,time,rate
scan,mgpu,10000,50,0.000525682,951.145
scan,mgpu,20000,50,0.000529639,1888.08
scan,mgpu,30000,50,0.000566584,2647.45
scan,mgpu,40000,50,0.00057813,3459.43
scan,mgpu,50000,50,0.000595829,4195.83
scan,mgpu,60000,50,0.000642316,4670.6
scan,mgpu,65536,50,0.000650507,5037.3
scan,mgpu,70000,50,0.00065466,5346.29
scan,mgpu,80000,50,0.000682989,5856.61
scan,mgpu,90000,50,0.000741327,6070.2
scan,mgpu,100000,50,0.00075706,6604.5
scan,mgpu,131072,50,0.00088698,7388.67
scan,mgpu,200000,50,0.00121632,8221.52
scan,mgpu,262144,50,0.00149716,8754.71
scan,mgpu,300000,50,0.00166616,9002.75
scan,mgpu,400000,50,0.00202434,9879.76
scan,mgpu,500000,50,0.00238716,10472.7
scan,mgpu,524288,50,0.0026469,9903.8
scan,mgpu,600000,50,0.0028175,10647.7
scan,mgpu,700000,50,0.00321492,10886.7
scan,mgpu,800000,50,0.00366664,10909.2
scan,mgpu,900000,50,0.00400255,11242.8
scan,mgpu,1000000,50,0.00450641,11095.3
scan,mgpu,1048576,50,0.00469791,11160
scan,mgpu,2000000,50,0.00849098,11777.2
scan,mgpu,2097152,50,0.00885731,11838.5
scan,mgpu,3000000,50,0.0123419,12153.8
scan,mgpu,4000000,50,0.0162374,12317.2
scan,mgpu,4194304,50,0.0169858,12346.5
scan,mgpu,5000000,50,0.0203897,12261.1
scan,mgpu,6000000,50,0.0242532,12369.5
scan,mgpu,7000000,50,0.0281,12455.5
scan,mgpu,8000000,50,0.0319139,12533.7
scan,mgpu,8388608,50,0.0334138,12552.6
scan,mgpu,9000000,50,0.0357779,12577.6
scan,mgpu,10000000,50,0.039617,12620.8
scan,mgpu,16777216,50,0.0739568,11342.6
scan,mgpu,20000000,50,0.0780106,12818.8
scan,mgpu,30000000,50,0.116457,12880.3
scan,mgpu,33554432,50,0.130116,12894
scan,mgpu,40000000,50,0.154911,12910.6
scan,mgpu,50000000,50,0.193306,12932.8
scan,mgpu,60000000,50,0.231564,12955.4
scan,mgpu,67108864,50,0.258824,12964.2
scan,mgpu,70000000,50,0.270203,12953.2
scan,mgpu,80000000,50,0.308615,12961.1
scan,mgpu,90000000,50,0.347003,12968.2
scan,mgpu,100000000,50,0.385014,12986.5


==> results/480gtx-scan-thrust.txt <==
algorithm,api,N,iter,time,rate
scan,thrust,10000,50,0.00703893,71.0336
scan,thrust,20000,50,0.00732407,136.536
scan,thrust,30000,50,0.00727284,206.247
scan,thrust,40000,50,0.00750665,266.43
scan,thrust,50000,50,0.00769453,324.906
scan,thrust,60000,50,0.00770762,389.225
scan,thrust,65536,50,0.00797285,410.995
scan,thrust,70000,50,0.00798309,438.427
scan,thrust,80000,50,0.00851852,469.565
scan,thrust,90000,50,0.00845325,532.34
scan,thrust,100000,50,0.00883215,566.113
scan,thrust,131072,50,0.00925917,707.795
scan,thrust,200000,50,0.00991953,1008.11
scan,thrust,262144,50,0.0103215,1269.89
scan,thrust,300000,50,0.010491,1429.8
scan,thrust,400000,50,0.0109043,1834.13
scan,thrust,500000,50,0.0114738,2178.88
scan,thrust,524288,50,0.0115896,2261.89
scan,thrust,600000,50,0.011971,2506.05
scan,thrust,700000,50,0.0125275,2793.86
scan,thrust,800000,50,0.013002,3076.44
scan,thrust,900000,50,0.0135123,3330.31
scan,thrust,1000000,50,0.0141633,3530.25
scan,thrust,1048576,50,0.0142371,3682.55
scan,thrust,2000000,50,0.0198573,5035.92
scan,thrust,2097152,50,0.0202636,5174.67
scan,thrust,3000000,50,0.0255279,5875.92
scan,thrust,4000000,50,0.0312322,6403.65
scan,thrust,4194304,50,0.0321226,6528.6
scan,thrust,5000000,50,0.036827,6788.49
scan,thrust,6000000,50,0.0425197,7055.55
scan,thrust,7000000,50,0.0480706,7280.96
scan,thrust,8000000,50,0.0538229,7431.79
scan,thrust,8388608,50,0.0560108,7488.38
scan,thrust,9000000,50,0.0595292,7559.32
scan,thrust,10000000,50,0.0651499,7674.61
scan,thrust,16777216,50,0.103446,8109.19
scan,thrust,20000000,50,0.121737,8214.4
scan,thrust,30000000,50,0.178023,8425.87
scan,thrust,33554432,50,0.19843,8454.99
scan,thrust,40000000,50,0.234932,8513.09
scan,thrust,50000000,50,0.293327,8522.92
scan,thrust,60000000,50,0.347934,8622.33
scan,thrust,67108864,50,0.3882,8643.6
scan,thrust,70000000,50,0.40478,8646.67
scan,thrust,80000000,50,0.46176,8662.51
scan,thrust,90000000,50,0.517476,8696.06
scan,thrust,100000000,50,0.574346,8705.56


==> results/480gtx-scan-vex.txt <==
algorithm,api,N,iter,time,rate
scan,vex,10000,50,0.00209387,238.792
scan,vex,20000,50,0.0022315,448.13
scan,vex,30000,50,0.00226504,662.241
scan,vex,40000,50,0.00233312,857.222
scan,vex,50000,50,0.00249794,1000.83
scan,vex,60000,50,0.00258482,1160.62
scan,vex,65536,50,0.00257963,1270.26
scan,vex,70000,50,0.00269505,1298.68
scan,vex,80000,50,0.00274982,1454.64
scan,vex,90000,50,0.00291097,1545.88
scan,vex,100000,50,0.00313158,1596.64
scan,vex,131072,50,0.00348537,1880.32
scan,vex,200000,50,0.00452334,2210.76
scan,vex,262144,50,0.0104124,1258.8
scan,vex,300000,50,0.00597332,2511.16
scan,vex,400000,50,0.00726751,2751.97
scan,vex,500000,50,0.00865793,2887.53
scan,vex,524288,50,0.0140521,1865.51
scan,vex,600000,50,0.0101271,2962.34
scan,vex,700000,50,0.01154,3032.92
scan,vex,800000,50,0.0129768,3082.42
scan,vex,900000,50,0.0143473,3136.48
scan,vex,1000000,50,0.0157232,3180.02
scan,vex,1048576,50,0.0214544,2443.73
scan,vex,2000000,50,0.0299183,3342.44
scan,vex,2097152,50,0.0362859,2889.76
scan,vex,3000000,50,0.0456636,3284.89
scan,vex,4000000,50,0.0624052,3204.86
scan,vex,4194304,50,0.0703705,2980.16
scan,vex,5000000,50,0.0794909,3145.02
scan,vex,6000000,50,0.092104,3257.19
scan,vex,7000000,50,0.112294,3116.83
scan,vex,8000000,50,0.124528,3212.13
scan,vex,8388608,50,0.133348,3145.38
scan,vex,9000000,50,0.142502,3157.84
scan,vex,10000000,50,0.154514,3235.94
scan,vex,16777216,50,0.261193,3211.65
scan,vex,20000000,50,0.310782,3217.69
scan,vex,30000000,50,0.468887,3199.06
scan,vex,33554432,50,0.527959,3177.75
scan,vex,40000000,50,0.625577,3197.05
scan,vex,50000000,50,0.785101,3184.3
scan,vex,60000000,50,0.947766,3165.34
scan,vex,67108864,50,1.06676,3145.44
scan,vex,70000000,50,1.11272,3145.45
scan,vex,80000000,50,1.27219,3144.18
scan,vex,90000000,50,1.43119,3144.24
scan,vex,100000000,50,1.59481,3135.17


==> results/480gtx-sort-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/480gtx-sort-by-key-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/480gtx-sort-by-key-clogs.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,clogs,10000,50,0.0258718,19.3261
sort-by-key,clogs,20000,50,0.0261104,38.299
sort-by-key,clogs,30000,50,0.026763,56.0475
sort-by-key,clogs,40000,50,0.027696,72.2125
sort-by-key,clogs,50000,50,0.030588,81.7314
sort-by-key,clogs,60000,50,0.0316443,94.8037
sort-by-key,clogs,65536,50,0.0319315,102.62
sort-by-key,clogs,70000,50,0.0320725,109.128
sort-by-key,clogs,80000,50,0.0330136,121.162
sort-by-key,clogs,90000,50,0.0341379,131.818
sort-by-key,clogs,100000,50,0.0347094,144.053
sort-by-key,clogs,131072,50,0.0371708,176.31
sort-by-key,clogs,200000,50,0.0428714,233.256
sort-by-key,clogs,262144,50,0.0590791,221.858
sort-by-key,clogs,300000,50,0.0613906,244.337
sort-by-key,clogs,400000,50,0.0677707,295.113
sort-by-key,clogs,500000,50,0.0889674,281.002
sort-by-key,clogs,524288,50,0.0895839,292.624
sort-by-key,clogs,600000,50,0.0923329,324.911
sort-by-key,clogs,700000,50,0.112474,311.182
sort-by-key,clogs,800000,50,0.116695,342.775
sort-by-key,clogs,900000,50,0.136222,330.342
sort-by-key,clogs,1000000,50,0.140876,354.921
sort-by-key,clogs,1048576,50,0.146505,357.863
sort-by-key,clogs,2000000,50,0.263718,379.192
sort-by-key,clogs,2097152,50,0.274731,381.674
sort-by-key,clogs,3000000,50,0.385775,388.828
sort-by-key,clogs,4000000,50,0.50834,393.438
sort-by-key,clogs,4194304,50,0.531712,394.415
sort-by-key,clogs,5000000,50,0.627183,398.607
sort-by-key,clogs,6000000,50,0.750667,399.644
sort-by-key,clogs,7000000,50,0.874714,400.131
sort-by-key,clogs,8000000,50,0.996877,401.253
sort-by-key,clogs,8388608,50,1.04586,401.038
sort-by-key,clogs,9000000,50,1.11192,404.707
sort-by-key,clogs,10000000,50,1.21821,410.439
sort-by-key,clogs,16777216,50,2.07522,404.227
sort-by-key,clogs,20000000,50,2.4724,404.466
sort-by-key,clogs,30000000,50,3.69632,405.809
sort-by-key,clogs,33554432,50,4.10797,408.406
sort-by-key,clogs,40000000,50,4.78874,417.647
sort-by-key,clogs,50000000,50,5.95527,419.796
sort-by-key,clogs,60000000,50,7.17421,418.164


==> results/480gtx-sort-by-key-compute.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,compute,10000,50,0.0658538,7.59258
sort-by-key,compute,20000,50,0.0700096,14.2838
sort-by-key,compute,30000,50,0.0713646,21.0188
sort-by-key,compute,40000,50,0.106163,18.839
sort-by-key,compute,50000,50,0.113642,21.9988
sort-by-key,compute,60000,50,0.115666,25.9368
sort-by-key,compute,65536,50,0.113623,28.8392
sort-by-key,compute,70000,50,0.108112,32.3737
sort-by-key,compute,90000,50,0.116463,38.639
sort-by-key,compute,100000,50,0.117561,42.5312
sort-by-key,compute,131072,50,0.128819,50.8744
sort-by-key,compute,200000,50,0.158211,63.2068
sort-by-key,compute,262144,50,0.190523,68.7957
sort-by-key,compute,300000,50,0.208134,72.0689
sort-by-key,compute,400000,50,0.250994,79.6832
sort-by-key,compute,500000,50,0.306219,81.6409
sort-by-key,compute,524288,50,0.316302,82.8777
sort-by-key,compute,600000,50,0.347944,86.2207
sort-by-key,compute,700000,50,0.393275,88.9961
sort-by-key,compute,800000,50,0.438847,91.148
sort-by-key,compute,900000,50,0.481155,93.525
sort-by-key,compute,1000000,50,0.534968,93.4634
sort-by-key,compute,1048576,50,0.579153,90.5267
sort-by-key,compute,2000000,50,1.03687,96.4441
sort-by-key,compute,2097152,50,1.08764,96.4086
sort-by-key,compute,3000000,50,1.50451,99.7
sort-by-key,compute,4000000,50,1.97915,101.054
sort-by-key,compute,4194304,50,2.06439,101.587
sort-by-key,compute,5000000,50,2.45246,101.939
sort-by-key,compute,6000000,50,2.9142,102.944
sort-by-key,compute,7000000,50,3.3864,103.355
sort-by-key,compute,8000000,50,3.85568,103.743
sort-by-key,compute,8388608,50,4.04955,103.575
sort-by-key,compute,9000000,50,4.34959,103.458
sort-by-key,compute,10000000,50,4.81723,103.794
sort-by-key,compute,16777216,50,8.01209,104.699
sort-by-key,compute,20000000,50,9.52106,105.03
sort-by-key,compute,30000000,50,14.2162,105.513
sort-by-key,compute,50000000,50,23.6172,105.855
sort-by-key,compute,60000000,50,28.3128,105.959


==> results/480gtx-sort-by-key-cpu.txt <==
algorithm,api,N,iter,time,rate


==> results/480gtx-sort-by-key-cub.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,cub,10000,50,0.00968195,51.6425
sort-by-key,cub,20000,50,0.00986357,101.383
sort-by-key,cub,30000,50,0.0104264,143.865
sort-by-key,cub,40000,50,0.0108037,185.121
sort-by-key,cub,50000,50,0.0121678,205.46
sort-by-key,cub,60000,50,0.0123612,242.694
sort-by-key,cub,65536,50,0.0126925,258.168
sort-by-key,cub,70000,50,0.0128792,271.755
sort-by-key,cub,80000,50,0.0138399,289.019
sort-by-key,cub,90000,50,0.014278,315.17
sort-by-key,cub,100000,50,0.018672,267.78
sort-by-key,cub,131072,50,0.0204542,320.404
sort-by-key,cub,200000,50,0.027406,364.883
sort-by-key,cub,262144,50,0.0310305,422.397
sort-by-key,cub,300000,50,0.0352103,426.011
sort-by-key,cub,400000,50,0.0398434,501.965
sort-by-key,cub,500000,50,0.0471922,529.748
sort-by-key,cub,524288,50,0.049029,534.671
sort-by-key,cub,600000,50,0.055673,538.861
sort-by-key,cub,700000,50,0.0600048,583.286
sort-by-key,cub,800000,50,0.0670347,596.706
sort-by-key,cub,900000,50,0.0745988,603.227
sort-by-key,cub,1000000,50,0.0794452,629.365
sort-by-key,cub,1048576,50,0.0816612,642.028
sort-by-key,cub,2000000,50,0.142921,699.687
sort-by-key,cub,2097152,50,0.1491,703.271
sort-by-key,cub,3000000,50,0.206917,724.93
sort-by-key,cub,4000000,50,0.269753,741.419
sort-by-key,cub,4194304,50,0.28158,744.78
sort-by-key,cub,5000000,50,0.332231,752.489
sort-by-key,cub,6000000,50,0.395839,757.884
sort-by-key,cub,7000000,50,0.45908,762.394
sort-by-key,cub,8000000,50,0.520991,767.767
sort-by-key,cub,8388608,50,0.54615,767.976
sort-by-key,cub,9000000,50,0.585196,768.973
sort-by-key,cub,10000000,50,0.649524,769.795
sort-by-key,cub,16777216,50,1.08042,776.422
sort-by-key,cub,20000000,50,1.28327,779.259
sort-by-key,cub,30000000,50,1.91473,783.401
sort-by-key,cub,33554432,50,2.14255,783.048
sort-by-key,cub,40000000,50,2.55069,784.102
sort-by-key,cub,50000000,50,3.1778,786.708
sort-by-key,cub,60000000,50,3.81208,786.971


==> results/480gtx-sort-by-key-mgpu.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,mgpu,10000,50,0.00432645,115.568
sort-by-key,mgpu,20000,50,0.00547781,182.555
sort-by-key,mgpu,30000,50,0.00678079,221.213
sort-by-key,mgpu,40000,50,0.00730997,273.599
sort-by-key,mgpu,50000,50,0.00978658,255.452
sort-by-key,mgpu,60000,50,0.0103637,289.472
sort-by-key,mgpu,65536,50,0.0105293,311.208
sort-by-key,mgpu,70000,50,0.0108593,322.305
sort-by-key,mgpu,80000,50,0.0114254,350.097
sort-by-key,mgpu,90000,50,0.0148674,302.677
sort-by-key,mgpu,100000,50,0.0169054,295.763
sort-by-key,mgpu,131072,50,0.0208297,314.628
sort-by-key,mgpu,200000,50,0.0296747,336.988
sort-by-key,mgpu,262144,50,0.0356427,367.739
sort-by-key,mgpu,300000,50,0.0396117,378.676
sort-by-key,mgpu,400000,50,0.0509289,392.705
sort-by-key,mgpu,500000,50,0.0596007,419.458
sort-by-key,mgpu,524288,50,0.0627115,418.016
sort-by-key,mgpu,600000,50,0.0704077,426.09
sort-by-key,mgpu,700000,50,0.0796011,439.692
sort-by-key,mgpu,800000,50,0.0944088,423.689
sort-by-key,mgpu,900000,50,0.104254,431.64
sort-by-key,mgpu,1000000,50,0.113798,439.375
sort-by-key,mgpu,1048576,50,0.118112,443.892
sort-by-key,mgpu,2000000,50,0.226343,441.807
sort-by-key,mgpu,2097152,50,0.235482,445.288
sort-by-key,mgpu,3000000,50,0.352717,425.27
sort-by-key,mgpu,4000000,50,0.463599,431.408
sort-by-key,mgpu,4194304,50,0.484831,432.553
sort-by-key,mgpu,5000000,50,0.579131,431.682
sort-by-key,mgpu,6000000,50,0.799664,375.158
sort-by-key,mgpu,7000000,50,0.919909,380.472
sort-by-key,mgpu,8000000,50,1.0428,383.583
sort-by-key,mgpu,8388608,50,1.08758,385.655
sort-by-key,mgpu,9000000,50,1.16413,386.553
sort-by-key,mgpu,10000000,50,1.28379,389.473
sort-by-key,mgpu,16777216,50,2.22479,377.051
sort-by-key,mgpu,20000000,50,2.57054,389.023
sort-by-key,mgpu,30000000,50,4.0555,369.868
sort-by-key,mgpu,33554432,50,4.52961,370.39
sort-by-key,mgpu,40000000,50,5.4086,369.782
sort-by-key,mgpu,50000000,50,7.09622,352.3
sort-by-key,mgpu,60000000,50,8.50598,352.693
cudaMalloc error 2
cudaMalloc error 2
cudaMalloc error 2
cudaMalloc error 2
cudaMalloc error 2


==> results/480gtx-sort-by-key-thrust.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,thrust,20000,50,0.0230696,43.347
sort-by-key,thrust,30000,50,0.0244973,61.2312
sort-by-key,thrust,40000,50,0.0252919,79.0766
sort-by-key,thrust,50000,50,0.0321443,77.7742
sort-by-key,thrust,60000,50,0.0385381,77.8451
sort-by-key,thrust,65536,50,0.0339746,96.4484
sort-by-key,thrust,70000,50,0.033195,105.438
sort-by-key,thrust,80000,50,0.0332257,120.389
sort-by-key,thrust,90000,50,0.0395454,113.793
sort-by-key,thrust,100000,50,0.0403673,123.863
sort-by-key,thrust,131072,50,0.0439986,148.95
sort-by-key,thrust,200000,50,0.0617433,161.961
sort-by-key,thrust,262144,50,0.0644491,203.373
sort-by-key,thrust,800000,50,0.105942,377.565
sort-by-key,thrust,1000000,50,0.119802,417.356
sort-by-key,thrust,1048576,50,0.120643,434.579
sort-by-key,thrust,2097152,50,0.197456,531.043
sort-by-key,thrust,3000000,50,0.265835,564.259
sort-by-key,thrust,4000000,50,0.342843,583.357
sort-by-key,thrust,4194304,50,0.356258,588.661
sort-by-key,thrust,5000000,50,0.420592,594.4
sort-by-key,thrust,6000000,50,0.498735,601.522
sort-by-key,thrust,7000000,50,0.576655,606.948
sort-by-key,thrust,8000000,50,0.65123,614.222
sort-by-key,thrust,8388608,50,0.681696,615.275
sort-by-key,thrust,9000000,50,0.730547,615.977
sort-by-key,thrust,10000000,50,0.808695,618.28
sort-by-key,thrust,16777216,50,1.32921,631.099
sort-by-key,thrust,20000000,50,1.58032,632.784
sort-by-key,thrust,30000000,50,2.35822,636.073
sort-by-key,thrust,33554432,50,2.62935,638.076
sort-by-key,thrust,40000000,50,3.1348,637.999
sort-by-key,thrust,50000000,50,3.90783,639.741
sort-by-key,thrust,60000000,50,4.68319,640.589


==> results/480gtx-sort-by-key-vex.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,vex,10000,50,0.00681542,73.3631
sort-by-key,vex,20000,50,0.00883212,113.223
sort-by-key,vex,30000,50,0.0105081,142.747
sort-by-key,vex,40000,50,0.0108445,184.425
sort-by-key,vex,50000,50,0.0196812,127.025
sort-by-key,vex,60000,50,0.020073,149.454
sort-by-key,vex,65536,50,0.0202305,161.973
sort-by-key,vex,70000,50,0.0152798,229.06
sort-by-key,vex,80000,50,0.0156255,255.993
sort-by-key,vex,90000,50,0.0252823,177.99
sort-by-key,vex,100000,50,0.024202,206.594
sort-by-key,vex,131072,50,0.0308662,212.323
sort-by-key,vex,200000,50,0.0491962,203.268
sort-by-key,vex,262144,50,0.0817434,160.346
sort-by-key,vex,300000,50,0.0533311,281.262
sort-by-key,vex,400000,50,0.0601793,332.34
sort-by-key,vex,500000,50,0.0694581,359.929
sort-by-key,vex,524288,50,0.109143,240.183
sort-by-key,vex,600000,50,0.0780875,384.184
sort-by-key,vex,700000,50,0.0863069,405.53
sort-by-key,vex,800000,50,0.104497,382.787
sort-by-key,vex,900000,50,0.115589,389.309
sort-by-key,vex,1000000,50,0.12572,397.708
sort-by-key,vex,1048576,50,0.169678,308.99
sort-by-key,vex,2000000,50,0.235921,423.872
sort-by-key,vex,2097152,50,0.293042,357.824
sort-by-key,vex,3000000,50,0.36198,414.387
sort-by-key,vex,4000000,50,0.470935,424.687
sort-by-key,vex,4194304,50,0.546703,383.6
sort-by-key,vex,5000000,50,0.58787,425.264
sort-by-key,vex,6000000,50,0.739534,405.661
sort-by-key,vex,7000000,50,0.856868,408.464
sort-by-key,vex,8000000,50,0.979349,408.434
sort-by-key,vex,8388608,50,1.0855,386.392
sort-by-key,vex,9000000,50,1.10057,408.877
sort-by-key,vex,10000000,50,1.21863,410.298
sort-by-key,vex,16777216,50,2.21535,378.658
sort-by-key,vex,20000000,50,2.5655,389.788
sort-by-key,vex,30000000,50,4.04388,370.931
sort-by-key,vex,33554432,50,4.5909,365.445
sort-by-key,vex,40000000,50,5.46429,366.012
sort-by-key,vex,50000000,50,7.14972,349.664
sort-by-key,vex,60000000,50,8.47239,354.091


==> results/480gtx-sort-clogs.txt <==
algorithm,api,N,iter,time,rate
sort,clogs,10000,50,0.0161276,31.0027
sort,clogs,20000,50,0.0170919,58.5073
sort,clogs,30000,50,0.0179308,83.6549
sort,clogs,40000,50,0.0183963,108.718
sort,clogs,50000,50,0.0197001,126.903
sort,clogs,60000,50,0.0201477,148.9
sort,clogs,65536,50,0.0212478,154.218
sort,clogs,70000,50,0.021712,161.201
sort,clogs,80000,50,0.0221516,180.574
sort,clogs,90000,50,0.0241725,186.162
sort,clogs,100000,50,0.025187,198.515
sort,clogs,131072,50,0.0298342,219.668
sort,clogs,200000,50,0.0340959,293.29
sort,clogs,262144,50,0.041054,319.267
sort,clogs,300000,50,0.0425625,352.423
sort,clogs,400000,50,0.0506222,395.083
sort,clogs,500000,50,0.0586665,426.137
sort,clogs,524288,50,0.0610853,429.144
sort,clogs,600000,50,0.0667651,449.337
sort,clogs,700000,50,0.0746769,468.686
sort,clogs,800000,50,0.0824495,485.145
sort,clogs,900000,50,0.0909436,494.812
sort,clogs,1000000,50,0.098834,505.899
sort,clogs,1048576,50,0.102418,511.911
sort,clogs,2000000,50,0.176432,566.79
sort,clogs,2097152,50,0.183792,570.524
sort,clogs,3000000,50,0.250949,597.731
sort,clogs,4000000,50,0.329771,606.481
sort,clogs,4194304,50,0.345318,607.31
sort,clogs,5000000,50,0.40283,620.609
sort,clogs,6000000,50,0.475742,630.593
sort,clogs,7000000,50,0.555919,629.588
sort,clogs,8000000,50,0.628246,636.693
sort,clogs,8388608,50,0.659184,636.287
sort,clogs,9000000,50,0.700731,642.186
sort,clogs,10000000,50,0.780479,640.632
sort,clogs,16777216,50,1.28646,652.071
sort,clogs,20000000,50,1.52925,653.914
sort,clogs,30000000,50,2.28763,655.699
sort,clogs,33554432,50,2.55436,656.806
sort,clogs,40000000,50,3.04571,656.661
sort,clogs,50000000,50,3.79992,657.908
sort,clogs,60000000,50,4.55233,659.003
sort,clogs,67108864,50,5.08613,659.724
sort,clogs,70000000,50,5.31043,659.081
sort,clogs,80000000,50,6.07285,658.669
sort,clogs,90000000,50,6.81767,660.049
sort,clogs,100000000,50,7.56861,660.623


==> results/480gtx-sort-compute.txt <==
algorithm,api,N,iter,time,rate
sort,compute,10000,50,0.0642083,7.78715
sort,compute,20000,50,0.0688838,14.5172
sort,compute,30000,50,0.0696274,21.5432
sort,compute,40000,50,0.10475,19.0931
sort,compute,50000,50,0.105132,23.7797
sort,compute,60000,50,0.107828,27.822
sort,compute,65536,50,0.105784,30.9762
sort,compute,70000,50,0.107421,32.5822
sort,compute,90000,50,0.114537,39.2886
sort,compute,100000,50,0.115741,43.2
sort,compute,131072,50,0.118054,55.5134
sort,compute,200000,50,0.146445,68.2851
sort,compute,262144,50,0.17584,74.5404
sort,compute,300000,50,0.19365,77.4592
sort,compute,400000,50,0.233094,85.8025
sort,compute,500000,50,0.286313,87.3171
sort,compute,524288,50,0.295038,88.851
sort,compute,600000,50,0.326627,91.848
sort,compute,700000,50,0.368416,95.0012
sort,compute,800000,50,0.409108,97.7737
sort,compute,900000,50,0.451144,99.7464
sort,compute,1000000,50,0.50388,99.23
sort,compute,1048576,50,0.543133,96.5302
sort,compute,2000000,50,0.971227,102.963
sort,compute,2097152,50,1.01888,102.914
sort,compute,3000000,50,1.41373,106.102
sort,compute,4000000,50,1.85538,107.795
sort,compute,4194304,50,1.93938,108.135
sort,compute,5000000,50,2.30616,108.405
sort,compute,6000000,50,2.74055,109.467
sort,compute,7000000,50,3.18335,109.947
sort,compute,8000000,50,3.62325,110.398
sort,compute,8388608,50,3.80191,110.321
sort,compute,9000000,50,4.0874,110.094
sort,compute,10000000,50,4.52678,110.454
sort,compute,16777216,50,7.52451,111.484
sort,compute,20000000,50,8.94338,111.815
sort,compute,30000000,50,13.3606,112.271
sort,compute,33554432,50,14.9334,112.347
sort,compute,40000000,50,17.7861,112.447
sort,compute,50000000,50,22.2022,112.602
sort,compute,60000000,50,26.6114,112.734
sort,compute,67108864,50,29.7537,112.774
sort,compute,70000000,50,31.039,112.761
sort,compute,80000000,50,35.4521,112.828
sort,compute,90000000,50,39.8695,112.868
sort,compute,100000000,50,44.2879,112.898


==> results/480gtx-sort-cpu.txt <==
algorithm,api,N,iter,time,rate


==> results/480gtx-sort-cub.txt <==
algorithm,api,N,iter,time,rate
sort,cub,10000,50,0.0118681,42.1298
sort,cub,20000,50,0.011645,85.8736
sort,cub,30000,50,0.0119263,125.773
sort,cub,40000,50,0.0125101,159.871
sort,cub,50000,50,0.0124583,200.67
sort,cub,60000,50,0.0126978,236.261
sort,cub,65536,50,0.0134064,244.421
sort,cub,70000,50,0.0136423,256.556
sort,cub,80000,50,0.0133943,298.635
sort,cub,90000,50,0.0141488,318.047
sort,cub,100000,50,0.0150684,331.82
sort,cub,131072,50,0.0161438,405.951
sort,cub,200000,50,0.02292,436.301
sort,cub,262144,50,0.0243912,537.375
sort,cub,300000,50,0.0294751,508.903
sort,cub,400000,50,0.0325817,613.841
sort,cub,500000,50,0.0365447,684.093
sort,cub,524288,50,0.0377623,694.195
sort,cub,600000,50,0.0430916,696.192
sort,cub,700000,50,0.0463356,755.359
sort,cub,800000,50,0.0503673,794.165
sort,cub,900000,50,0.0545819,824.449
sort,cub,1000000,50,0.0580058,861.983
sort,cub,1048576,50,0.0599518,874.515
sort,cub,2000000,50,0.0974056,1026.64
sort,cub,2097152,50,0.103092,1017.13
sort,cub,3000000,50,0.138672,1081.69
sort,cub,4000000,50,0.177053,1129.61
sort,cub,4194304,50,0.185911,1128.04
sort,cub,5000000,50,0.217079,1151.66
sort,cub,6000000,50,0.257256,1166.15
sort,cub,7000000,50,0.294449,1188.66
sort,cub,8000000,50,0.335262,1193.1
sort,cub,8388608,50,0.350544,1196.51
sort,cub,9000000,50,0.37578,1197.51
sort,cub,10000000,50,0.413321,1209.71
sort,cub,16777216,50,0.681321,1231.23
sort,cub,20000000,50,0.808519,1236.83
sort,cub,30000000,50,1.20511,1244.7
sort,cub,33554432,50,1.34215,1250.02
sort,cub,40000000,50,1.59969,1250.24
sort,cub,50000000,50,1.9939,1253.82
sort,cub,60000000,50,2.39137,1254.51
sort,cub,67108864,50,2.67756,1253.17
sort,cub,70000000,50,2.7914,1253.85
sort,cub,80000000,50,3.18076,1257.56
sort,cub,90000000,50,3.57671,1258.14
sort,cub,100000000,50,3.97949,1256.44


==> results/480gtx-sort-mgpu.txt <==
algorithm,api,N,iter,time,rate
sort,mgpu,10000,50,0.00320333,156.087
sort,mgpu,20000,50,0.00412269,242.56
sort,mgpu,30000,50,0.0050899,294.701
sort,mgpu,40000,50,0.00605052,330.55
sort,mgpu,50000,50,0.00730692,342.142
sort,mgpu,60000,50,0.0076241,393.489
sort,mgpu,65536,50,0.0077746,421.475
sort,mgpu,70000,50,0.00799592,437.723
sort,mgpu,80000,50,0.00847241,472.121
sort,mgpu,90000,50,0.0102728,438.05
sort,mgpu,100000,50,0.0118016,423.671
sort,mgpu,131072,50,0.0136975,478.452
sort,mgpu,200000,50,0.0221579,451.307
sort,mgpu,262144,50,0.0255474,513.054
sort,mgpu,300000,50,0.0266424,563.012
sort,mgpu,400000,50,0.0373525,535.44
sort,mgpu,500000,50,0.040486,617.497
sort,mgpu,524288,50,0.0435677,601.693
sort,mgpu,600000,50,0.0487954,614.812
sort,mgpu,700000,50,0.0540503,647.546
sort,mgpu,800000,50,0.0649049,616.286
sort,mgpu,900000,50,0.0710252,633.578
sort,mgpu,1000000,50,0.0769098,650.112
sort,mgpu,1048576,50,0.0792386,661.657
sort,mgpu,2000000,50,0.147436,678.26
sort,mgpu,2097152,50,0.153334,683.851
sort,mgpu,3000000,50,0.227211,660.179
sort,mgpu,4000000,50,0.294848,678.316
sort,mgpu,4194304,50,0.308006,680.88
sort,mgpu,5000000,50,0.367461,680.344
sort,mgpu,6000000,50,0.46253,648.607
sort,mgpu,7000000,50,0.534607,654.687
sort,mgpu,8000000,50,0.612963,652.568
sort,mgpu,8388608,50,0.64208,653.237
sort,mgpu,9000000,50,0.689069,653.055
sort,mgpu,10000000,50,0.76339,654.974
sort,mgpu,16777216,50,1.42777,587.532
sort,mgpu,20000000,50,1.62163,616.663
sort,mgpu,30000000,50,2.56209,585.458
sort,mgpu,33554432,50,2.86013,586.59
sort,mgpu,40000000,50,3.41484,585.679
sort,mgpu,50000000,50,4.48335,557.619
sort,mgpu,60000000,50,5.37397,558.246
sort,mgpu,67108864,50,6.016,557.754
sort,mgpu,70000000,50,6.29951,555.598
sort,mgpu,80000000,50,7.19568,555.889
sort,mgpu,90000000,50,8.12021,554.173
sort,mgpu,100000000,50,9.41525,531.053


==> results/480gtx-sort-thrust.txt <==
algorithm,api,N,iter,time,rate
sort,thrust,10000,50,0.0208628,23.9661
sort,thrust,20000,50,0.0213371,46.8667
sort,thrust,30000,50,0.0225175,66.6148
sort,thrust,40000,50,0.0232389,86.0625
sort,thrust,50000,50,0.024757,100.981
sort,thrust,60000,50,0.0255207,117.552
sort,thrust,65536,50,0.0275072,119.125
sort,thrust,70000,50,0.0302209,115.814
sort,thrust,80000,50,0.0302569,132.201
sort,thrust,90000,50,0.0361614,124.442
sort,thrust,100000,50,0.0374456,133.527
sort,thrust,131072,50,0.0408309,160.506
sort,thrust,200000,50,0.0523306,191.093
sort,thrust,262144,50,0.0539113,243.125
sort,thrust,300000,50,0.0587585,255.282
sort,thrust,400000,50,0.0632474,316.218
sort,thrust,500000,50,0.0694683,359.876
sort,thrust,524288,50,0.0689279,380.316
sort,thrust,600000,50,0.0749712,400.153
sort,thrust,700000,50,0.0803007,435.862
sort,thrust,800000,50,0.0858464,465.949
sort,thrust,900000,50,0.0918678,489.834
sort,thrust,1000000,50,0.0972412,514.186
sort,thrust,1048576,50,0.0990224,529.464
sort,thrust,2000000,50,0.15569,642.301
sort,thrust,2097152,50,0.160545,653.136
sort,thrust,3000000,50,0.213002,704.219
sort,thrust,4000000,50,0.271351,737.054
sort,thrust,4194304,50,0.281121,745.996
sort,thrust,5000000,50,0.331807,753.449
sort,thrust,6000000,50,0.390785,767.686
sort,thrust,7000000,50,0.452274,773.867
sort,thrust,8000000,50,0.513084,779.6
sort,thrust,8388608,50,0.535344,783.478
sort,thrust,9000000,50,0.571126,787.917
sort,thrust,10000000,50,0.630867,792.561
sort,thrust,16777216,50,1.03899,807.384
sort,thrust,20000000,50,1.23528,809.531
sort,thrust,30000000,50,1.83786,816.165
sort,thrust,33554432,50,2.0459,820.039
sort,thrust,40000000,50,2.4355,821.187
sort,thrust,50000000,50,3.04277,821.62
sort,thrust,60000000,50,3.65095,821.704
sort,thrust,67108864,50,4.06724,824.992
sort,thrust,70000000,50,4.24537,824.427
sort,thrust,80000000,50,4.85319,824.201
sort,thrust,90000000,50,5.46599,823.273
sort,thrust,100000000,50,6.06689,824.145


==> results/480gtx-sort-vex.txt <==
algorithm,api,N,iter,time,rate
sort,vex,10000,50,0.00526413,94.9825
sort,vex,20000,50,0.00706914,141.46
sort,vex,30000,50,0.00865103,173.39
sort,vex,40000,50,0.00923569,216.551
sort,vex,50000,50,0.0115724,216.031
sort,vex,60000,50,0.0119647,250.738
sort,vex,65536,50,0.0117999,277.698
sort,vex,70000,50,0.0123487,283.431
sort,vex,80000,50,0.0124057,322.433
sort,vex,90000,50,0.0194679,231.15
sort,vex,100000,50,0.0197071,253.716
sort,vex,131072,50,0.0212074,309.024
sort,vex,200000,50,0.0326365,306.406
sort,vex,262144,50,0.0679842,192.798
sort,vex,300000,50,0.0401522,373.578
sort,vex,400000,50,0.0422785,473.054
sort,vex,500000,50,0.0481374,519.346
sort,vex,524288,50,0.085907,305.149
sort,vex,600000,50,0.0511776,586.194
sort,vex,700000,50,0.0572861,610.968
sort,vex,800000,50,0.0684986,583.953
sort,vex,900000,50,0.0771758,583.084
sort,vex,1000000,50,0.0843745,592.596
sort,vex,1048576,50,0.124858,419.908
sort,vex,2000000,50,0.154924,645.476
sort,vex,2097152,50,0.20722,506.021
sort,vex,3000000,50,0.232663,644.71
sort,vex,4000000,50,0.302421,661.33
sort,vex,4194304,50,0.366408,572.354
sort,vex,5000000,50,0.379783,658.271
sort,vex,6000000,50,0.47962,625.495
sort,vex,7000000,50,0.55382,631.974
sort,vex,8000000,50,0.629824,635.098
sort,vex,8388608,50,0.720979,581.751
sort,vex,9000000,50,0.711674,632.312
sort,vex,10000000,50,0.786475,635.748
sort,vex,16777216,50,1.44468,580.657
sort,vex,20000000,50,1.64835,606.669
sort,vex,30000000,50,2.59577,577.864
sort,vex,33554432,50,2.97031,564.831
sort,vex,40000000,50,3.53495,565.778
sort,vex,50000000,50,4.612,542.064
sort,vex,60000000,50,5.44039,551.431
sort,vex,67108864,50,6.17295,543.572
sort,vex,70000000,50,6.3826,548.365
sort,vex,80000000,50,7.37361,542.475
sort,vex,90000000,50,8.32053,540.831
sort,vex,100000000,50,9.6091,520.34


==> results/k20c-scan-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/k20c-scan-clogs.txt <==
algorithm,api,N,iter,time,rate
scan,clogs,10000,50,0.00195373,255.92
scan,clogs,20000,50,0.00180364,554.434
scan,clogs,30000,50,0.00185859,807.064
scan,clogs,40000,50,0.00186333,1073.35
scan,clogs,50000,50,0.0018892,1323.31
scan,clogs,60000,50,0.00193431,1550.94
scan,clogs,65536,50,0.0017778,1843.17
scan,clogs,70000,50,0.00195386,1791.32
scan,clogs,80000,50,0.00198326,2016.88
scan,clogs,90000,50,0.00201808,2229.84
scan,clogs,100000,50,0.00206379,2422.73
scan,clogs,131072,50,0.00219552,2984.98
scan,clogs,200000,50,0.00267113,3743.73
scan,clogs,262144,50,0.00287835,4553.71
scan,clogs,300000,50,0.00319891,4689.09
scan,clogs,400000,50,0.0038179,5238.49
scan,clogs,500000,50,0.00424124,5894.51
scan,clogs,524288,50,0.00426201,6150.72
scan,clogs,600000,50,0.00455663,6583.81
scan,clogs,700000,50,0.00517991,6756.88
scan,clogs,800000,50,0.00572577,6985.96
scan,clogs,900000,50,0.00606903,7414.7
scan,clogs,1000000,50,0.00664871,7520.25
scan,clogs,1048576,50,0.00671628,7806.23
scan,clogs,2000000,50,0.0113365,8821.03
scan,clogs,2097152,50,0.0114395,9166.3
scan,clogs,3000000,50,0.0153515,9771.01
scan,clogs,4000000,50,0.0195687,10220.4
scan,clogs,4194304,50,0.0202497,10356.5
scan,clogs,5000000,50,0.023557,10612.6
scan,clogs,6000000,50,0.0271496,11049.9
scan,clogs,7000000,50,0.0310267,11280.6
scan,clogs,8000000,50,0.0349903,11431.7
scan,clogs,8388608,50,0.0357857,11720.6
scan,clogs,9000000,50,0.0390121,11534.9
scan,clogs,10000000,50,0.0433362,11537.7
scan,clogs,16777216,50,0.0694246,12083
scan,clogs,20000000,50,0.0838156,11931
scan,clogs,30000000,50,0.12334,12161.5
scan,clogs,33554432,50,0.137747,12179.8
scan,clogs,40000000,50,0.163693,12218
scan,clogs,50000000,50,0.205024,12193.7
scan,clogs,60000000,50,0.243075,12341.9
scan,clogs,67108864,50,0.272426,12316.9
scan,clogs,70000000,50,0.285233,12270.7
scan,clogs,80000000,50,0.324011,12345.3
scan,clogs,90000000,50,0.365493,12312.1
scan,clogs,100000000,50,0.405081,12343.2


==> results/k20c-scan-compute.txt <==
algorithm,api,N,iter,time,rate
scan,compute,10000,50,0.0132413,37.7605
scan,compute,20000,50,0.0133232,75.0571
scan,compute,30000,50,0.0133334,112.499
scan,compute,40000,50,0.0133448,149.871
scan,compute,50000,50,0.0134775,185.494
scan,compute,60000,50,0.0133932,223.995
scan,compute,65536,50,0.0130141,251.788
scan,compute,70000,50,0.0206668,169.354
scan,compute,80000,50,0.0204106,195.977
scan,compute,90000,50,0.0205419,219.064
scan,compute,100000,50,0.0206414,242.231
scan,compute,131072,50,0.0206628,317.169
scan,compute,200000,50,0.0208811,478.902
scan,compute,262144,50,0.0209878,624.515
scan,compute,300000,50,0.0212066,707.328
scan,compute,400000,50,0.0215814,926.722
scan,compute,500000,50,0.0218583,1143.73
scan,compute,524288,50,0.0216676,1209.84
scan,compute,600000,50,0.0224374,1337.05
scan,compute,700000,50,0.0223834,1563.66
scan,compute,800000,50,0.0225319,1775.26
scan,compute,900000,50,0.0232152,1938.38
scan,compute,1000000,50,0.0242596,2061.04
scan,compute,1048576,50,0.0249563,2100.83
scan,compute,2000000,50,0.0355233,2815.06
scan,compute,2097152,50,0.0365688,2867.4
scan,compute,3000000,50,0.0471428,3181.82
scan,compute,4000000,50,0.0583791,3425.88
scan,compute,4194304,50,0.0604128,3471.37
scan,compute,5000000,50,0.0697571,3583.86
scan,compute,6000000,50,0.0810197,3702.8
scan,compute,7000000,50,0.0924822,3784.51
scan,compute,8000000,50,0.103791,3853.9
scan,compute,8388608,50,0.10816,3877.88
scan,compute,9000000,50,0.115107,3909.42
scan,compute,10000000,50,0.126482,3953.15
scan,compute,16777216,50,0.204031,4111.43
scan,compute,20000000,50,0.243572,4105.57
scan,compute,30000000,50,0.35704,4201.21
scan,compute,33554432,50,0.397328,4222.52
scan,compute,40000000,50,0.470921,4247
scan,compute,50000000,50,0.584549,4276.8
scan,compute,60000000,50,0.725102,4137.35
scan,compute,67108864,50,0.792415,4234.45
scan,compute,70000000,50,0.836747,4182.86
scan,compute,80000000,50,0.95588,4184.62
scan,compute,90000000,50,1.05411,4269.01
scan,compute,100000000,50,1.16693,4284.75


==> results/k20c-scan-cub.txt <==
algorithm,api,N,iter,time,rate
scan,cub,10000,50,0.00105523,473.831
scan,cub,20000,50,0.000887054,1127.33
scan,cub,30000,50,0.000902381,1662.27
scan,cub,40000,50,0.000902109,2217.03
scan,cub,50000,50,0.000907597,2754.53
scan,cub,60000,50,0.000951037,3154.45
scan,cub,65536,50,0.000959628,3414.66
scan,cub,70000,50,0.00096882,3612.64
scan,cub,80000,50,0.000984731,4062.02
scan,cub,90000,50,0.000989488,4547.81
scan,cub,100000,50,0.00100645,4967.94
scan,cub,131072,50,0.00104494,6271.74
scan,cub,200000,50,0.00125819,7947.9
scan,cub,262144,50,0.00154981,8457.27
scan,cub,300000,50,0.00168656,8893.82
scan,cub,400000,50,0.00195236,10244
scan,cub,500000,50,0.00218626,11435.1
scan,cub,524288,50,0.00228273,11483.8
scan,cub,600000,50,0.002532,11848.3
scan,cub,700000,50,0.00277516,12611.9
scan,cub,800000,50,0.00298791,13387.3
scan,cub,900000,50,0.00333237,13503.9
scan,cub,1000000,50,0.00358087,13963.1
scan,cub,1048576,50,0.0037113,14126.8
scan,cub,2000000,50,0.00622028,16076.5
scan,cub,2097152,50,0.00652649,16066.5
scan,cub,3000000,50,0.00888266,16886.8
scan,cub,4000000,50,0.0115479,17319.2
scan,cub,4194304,50,0.0121201,17303.1
scan,cub,5000000,50,0.0142072,17596.8
scan,cub,6000000,50,0.0170167,17629.7
scan,cub,7000000,50,0.0197026,17764.1
scan,cub,8000000,50,0.0222035,18015.2
scan,cub,8388608,50,0.0234411,17892.9
scan,cub,9000000,50,0.0249191,18058.5
scan,cub,10000000,50,0.0276795,18063.9
scan,cub,16777216,50,0.0459097,18272
scan,cub,20000000,50,0.0547276,18272.3
scan,cub,30000000,50,0.0811314,18488.5
scan,cub,33554432,50,0.0910152,18433.4
scan,cub,40000000,50,0.108157,18491.6
scan,cub,50000000,50,0.134887,18534
scan,cub,60000000,50,0.161704,18552.4
scan,cub,67108864,50,0.180977,18540.7
scan,cub,70000000,50,0.188762,18541.9
scan,cub,80000000,50,0.215526,18559.3
scan,cub,90000000,50,0.242599,18549.1
scan,cub,100000000,50,0.269308,18566.1


==> results/k20c-scan-mgpu.txt <==
algorithm,api,N,iter,time,rate
scan,mgpu,10000,50,0.000964215,518.557
scan,mgpu,20000,50,0.000971936,1028.87
scan,mgpu,30000,50,0.000982722,1526.37
scan,mgpu,40000,50,0.00100534,1989.37
scan,mgpu,50000,50,0.00103107,2424.66
scan,mgpu,60000,50,0.00107377,2793.9
scan,mgpu,65536,50,0.00106641,3072.73
scan,mgpu,70000,50,0.00107835,3245.71
scan,mgpu,80000,50,0.00110314,3626
scan,mgpu,90000,50,0.00112911,3985.43
scan,mgpu,100000,50,0.00116025,4309.41
scan,mgpu,131072,50,0.00126097,5197.29
scan,mgpu,200000,50,0.00151926,6582.14
scan,mgpu,262144,50,0.00181631,7216.37
scan,mgpu,300000,50,0.0020121,7454.89
scan,mgpu,400000,50,0.00242342,8252.81
scan,mgpu,500000,50,0.00281567,8878.89
scan,mgpu,524288,50,0.00287927,9104.53
scan,mgpu,600000,50,0.0031601,9493.38
scan,mgpu,700000,50,0.00355475,9845.98
scan,mgpu,800000,50,0.00393115,10175.1
scan,mgpu,900000,50,0.00426446,10552.3
scan,mgpu,1000000,50,0.00463973,10776.5
scan,mgpu,1048576,50,0.00481931,10878.9
scan,mgpu,2000000,50,0.00825576,12112.7
scan,mgpu,2097152,50,0.00861655,12169.3
scan,mgpu,3000000,50,0.0124396,12058.3
scan,mgpu,4000000,50,0.0160831,12435.4
scan,mgpu,4194304,50,0.0167696,12505.7
scan,mgpu,5000000,50,0.0196433,12727
scan,mgpu,6000000,50,0.0232071,12927.1
scan,mgpu,7000000,50,0.0268158,13052
scan,mgpu,8000000,50,0.0305015,13114.1
scan,mgpu,8388608,50,0.0318246,13179.4
scan,mgpu,9000000,50,0.0340413,13219.2
scan,mgpu,10000000,50,0.0376541,13278.8
scan,mgpu,16777216,50,0.0872207,9617.68
scan,mgpu,20000000,50,0.0737726,13555.2
scan,mgpu,30000000,50,0.109793,13662.1
scan,mgpu,33554432,50,0.122525,13692.9
scan,mgpu,40000000,50,0.145742,13722.8
scan,mgpu,50000000,50,0.18185,13747.6
scan,mgpu,60000000,50,0.217563,13789.1
scan,mgpu,67108864,50,0.243409,13785.2
scan,mgpu,70000000,50,0.253527,13805.2
scan,mgpu,80000000,50,0.289702,13807.3
scan,mgpu,90000000,50,0.325459,13826.6
scan,mgpu,100000000,50,0.361549,13829.4


==> results/k20c-scan-thrust.txt <==
algorithm,api,N,iter,time,rate
scan,thrust,10000,50,0.0195036,25.6363
scan,thrust,20000,50,0.019468,51.3663
scan,thrust,30000,50,0.0197835,75.8208
scan,thrust,40000,50,0.0198971,100.517
scan,thrust,50000,50,0.0199309,125.433
scan,thrust,60000,50,0.0201701,148.735
scan,thrust,65536,50,0.0202002,162.216
scan,thrust,70000,50,0.0203765,171.766
scan,thrust,80000,50,0.0204998,195.124
scan,thrust,90000,50,0.0206468,217.951
scan,thrust,100000,50,0.020826,240.084
scan,thrust,131072,50,0.0214262,305.869
scan,thrust,200000,50,0.0219995,454.556
scan,thrust,262144,50,0.0223624,586.126
scan,thrust,300000,50,0.0230922,649.57
scan,thrust,400000,50,0.0233976,854.787
scan,thrust,500000,50,0.0239677,1043.07
scan,thrust,524288,50,0.0242564,1080.72
scan,thrust,600000,50,0.0247032,1214.42
scan,thrust,700000,50,0.0258461,1354.17
scan,thrust,800000,50,0.026481,1510.52
scan,thrust,900000,50,0.0269524,1669.61
scan,thrust,1000000,50,0.0275853,1812.56
scan,thrust,1048576,50,0.027689,1893.49
scan,thrust,2000000,50,0.0354084,2824.19
scan,thrust,2097152,50,0.0358868,2921.9
scan,thrust,3000000,50,0.0427596,3507.98
scan,thrust,4000000,50,0.0497425,4020.7
scan,thrust,4194304,50,0.0501317,4183.29
scan,thrust,5000000,50,0.081229,3077.72
scan,thrust,6000000,50,0.0640918,4680.78
scan,thrust,7000000,50,0.0720906,4855
scan,thrust,8000000,50,0.0790233,5061.8
scan,thrust,8388608,50,0.0819327,5119.21
scan,thrust,9000000,50,0.0846379,5316.77
scan,thrust,10000000,50,0.0928288,5386.26
scan,thrust,16777216,50,0.142776,5875.38
scan,thrust,20000000,50,0.162636,6148.68
scan,thrust,30000000,50,0.236612,6339.49
scan,thrust,33554432,50,0.263852,6358.58
scan,thrust,40000000,50,0.307081,6512.95
scan,thrust,50000000,50,0.375245,6662.31
scan,thrust,60000000,50,0.446258,6722.57
scan,thrust,67108864,50,0.513664,6532.37
scan,thrust,70000000,50,0.516735,6773.3
scan,thrust,80000000,50,0.589339,6787.26
scan,thrust,90000000,50,0.660093,6817.22
scan,thrust,100000000,50,0.732608,6824.93


==> results/k20c-scan-vex.txt <==
algorithm,api,N,iter,time,rate
scan,vex,10000,50,0.00365463,136.813
scan,vex,20000,50,0.00368238,271.564
scan,vex,30000,50,0.00371174,404.123
scan,vex,40000,50,0.00381005,524.928
scan,vex,50000,50,0.0038958,641.717
scan,vex,60000,50,0.003999,750.187
scan,vex,65536,50,0.00398389,822.512
scan,vex,70000,50,0.00413479,846.476
scan,vex,80000,50,0.00400424,998.942
scan,vex,90000,50,0.00429815,1046.96
scan,vex,100000,50,0.00448605,1114.57
scan,vex,131072,50,0.00470562,1392.72
scan,vex,200000,50,0.00568152,1760.09
scan,vex,262144,50,0.00644398,2034.02
scan,vex,300000,50,0.00707834,2119.14
scan,vex,400000,50,0.00843454,2371.2
scan,vex,500000,50,0.00962684,2596.91
scan,vex,524288,50,0.00970818,2700.24
scan,vex,600000,50,0.0108215,2772.26
scan,vex,700000,50,0.012058,2902.64
scan,vex,800000,50,0.0133805,2989.43
scan,vex,900000,50,0.0146835,3064.66
scan,vex,1000000,50,0.0159822,3128.49
scan,vex,1048576,50,0.0163483,3206.99
scan,vex,2000000,50,0.0285563,3501.86
scan,vex,2097152,50,0.0297861,3520.35
scan,vex,3000000,50,0.0420023,3571.24
scan,vex,4000000,50,0.0556641,3592.98
scan,vex,4194304,50,0.0579923,3616.26
scan,vex,5000000,50,0.0690675,3619.65
scan,vex,6000000,50,0.0817457,3669.92
scan,vex,7000000,50,0.0949167,3687.44
scan,vex,8000000,50,0.108028,3702.74
scan,vex,8388608,50,0.112799,3718.39
scan,vex,9000000,50,0.121203,3712.79
scan,vex,10000000,50,0.134362,3721.29
scan,vex,16777216,50,0.222372,3772.33
scan,vex,20000000,50,0.264991,3773.72
scan,vex,30000000,50,0.395644,3791.29
scan,vex,33554432,50,0.441621,3799.01
scan,vex,40000000,50,0.545793,3664.39
scan,vex,50000000,50,0.663319,3768.92
scan,vex,60000000,50,0.812581,3691.94
scan,vex,67108864,50,0.89299,3757.54
scan,vex,70000000,50,0.937784,3732.2
scan,vex,80000000,50,1.06797,3745.43
scan,vex,90000000,50,1.20469,3735.4
scan,vex,100000000,50,1.33964,3732.35


==> results/k20c-sort-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/k20c-sort-by-key-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/k20c-sort-by-key-clogs.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,clogs,10000,50,0.0529653,9.44014
sort-by-key,clogs,20000,50,0.0536904,18.6253
sort-by-key,clogs,30000,50,0.0538295,27.8658
sort-by-key,clogs,40000,50,0.0536624,37.27
sort-by-key,clogs,50000,50,0.0543163,46.0267
sort-by-key,clogs,60000,50,0.0551542,54.393
sort-by-key,clogs,65536,50,0.0552717,59.2853
sort-by-key,clogs,70000,50,0.0557881,62.7373
sort-by-key,clogs,80000,50,0.05821,68.7168
sort-by-key,clogs,90000,50,0.0621209,72.4394
sort-by-key,clogs,100000,50,0.0627781,79.6456
sort-by-key,clogs,131072,50,0.0652967,100.366
sort-by-key,clogs,200000,50,0.0696157,143.646
sort-by-key,clogs,262144,50,0.076822,170.618
sort-by-key,clogs,300000,50,0.078527,191.017
sort-by-key,clogs,400000,50,0.0908581,220.124
sort-by-key,clogs,500000,50,0.120397,207.646
sort-by-key,clogs,524288,50,0.120795,217.015
sort-by-key,clogs,600000,50,0.123678,242.565
sort-by-key,clogs,700000,50,0.138588,252.547
sort-by-key,clogs,800000,50,0.143798,278.168
sort-by-key,clogs,900000,50,0.168003,267.853
sort-by-key,clogs,1000000,50,0.188916,264.669
sort-by-key,clogs,1048576,50,0.189794,276.24
sort-by-key,clogs,2000000,50,0.316135,316.321
sort-by-key,clogs,2097152,50,0.332727,315.146
sort-by-key,clogs,3000000,50,0.45423,330.229
sort-by-key,clogs,4000000,50,0.620095,322.531
sort-by-key,clogs,4194304,50,0.64471,325.286
sort-by-key,clogs,5000000,50,0.761765,328.185
sort-by-key,clogs,6000000,50,0.905905,331.16
sort-by-key,clogs,7000000,50,1.05448,331.917
sort-by-key,clogs,8000000,50,1.19375,335.078
sort-by-key,clogs,8388608,50,1.25687,333.709
sort-by-key,clogs,9000000,50,1.35474,332.167
sort-by-key,clogs,10000000,50,1.49153,335.226
sort-by-key,clogs,16777216,50,2.493,336.486
sort-by-key,clogs,20000000,50,2.90919,343.738
sort-by-key,clogs,30000000,50,4.38358,342.186
sort-by-key,clogs,33554432,50,4.92994,340.313
sort-by-key,clogs,40000000,50,6.37485,313.733
sort-by-key,clogs,50000000,50,8.82651,283.238
sort-by-key,clogs,60000000,50,11.1724,268.52
sort-by-key,clogs,67108864,50,13.0572,256.981
sort-by-key,clogs,70000000,50,13.5221,258.835
sort-by-key,clogs,80000000,50,15.9943,250.089
sort-by-key,clogs,90000000,50,18.5296,242.855
sort-by-key,clogs,100000000,50,20.9084,239.138


==> results/k20c-sort-by-key-compute.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,compute,10000,50,0.0913383,5.47415
sort-by-key,compute,20000,50,0.0948846,10.5391
sort-by-key,compute,30000,50,0.0946224,15.8525
sort-by-key,compute,40000,50,0.168655,11.8586
sort-by-key,compute,50000,50,0.166928,14.9765
sort-by-key,compute,60000,50,0.153302,19.5692
sort-by-key,compute,65536,50,0.150307,21.8007
sort-by-key,compute,70000,50,0.153552,22.7936
sort-by-key,compute,80000,50,0.167872,23.8277
sort-by-key,compute,90000,50,0.168152,26.7615
sort-by-key,compute,100000,50,0.170666,29.297
sort-by-key,compute,131072,50,0.187809,34.895
sort-by-key,compute,200000,50,0.184532,54.1912
sort-by-key,compute,262144,50,0.187122,70.0464
sort-by-key,compute,300000,50,0.188825,79.4385
sort-by-key,compute,400000,50,0.206374,96.9115
sort-by-key,compute,500000,50,0.231143,108.158
sort-by-key,compute,524288,50,0.23603,111.064
sort-by-key,compute,600000,50,0.273539,109.673
sort-by-key,compute,700000,50,0.277287,126.223
sort-by-key,compute,800000,50,0.298329,134.08
sort-by-key,compute,900000,50,0.386807,116.337
sort-by-key,compute,1000000,50,0.410048,121.937
sort-by-key,compute,1048576,50,0.441932,118.636
sort-by-key,compute,2000000,50,0.664067,150.587
sort-by-key,compute,2097152,50,0.688271,152.349
sort-by-key,compute,3000000,50,0.933532,160.68
sort-by-key,compute,4000000,50,1.18071,169.39
sort-by-key,compute,4194304,50,1.20584,173.916
sort-by-key,compute,5000000,50,1.42714,175.175
sort-by-key,compute,6000000,50,1.67703,178.887
sort-by-key,compute,7000000,50,1.93605,180.78
sort-by-key,compute,8000000,50,2.16226,184.992
sort-by-key,compute,8388608,50,2.27215,184.597
sort-by-key,compute,9000000,50,2.44299,184.201
sort-by-key,compute,10000000,50,2.69778,185.337
sort-by-key,compute,16777216,50,4.41894,189.833
sort-by-key,compute,20000000,50,5.15451,194.005
sort-by-key,compute,30000000,50,7.65646,195.913
sort-by-key,compute,33554432,50,8.57788,195.587
sort-by-key,compute,40000000,50,10.1704,196.648
sort-by-key,compute,50000000,50,12.6199,198.1
sort-by-key,compute,60000000,50,15.0412,199.452
sort-by-key,compute,67108864,50,17.0406,196.909
sort-by-key,compute,70000000,50,17.5499,199.431
sort-by-key,compute,80000000,50,19.9767,200.233
sort-by-key,compute,90000000,50,22.5548,199.514
sort-by-key,compute,100000000,50,24.9913,200.069


==> results/k20c-sort-by-key-cub.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,cub,10000,50,0.0165377,30.2339
sort-by-key,cub,20000,50,0.0168192,59.456
sort-by-key,cub,30000,50,0.017417,86.1228
sort-by-key,cub,40000,50,0.0179803,111.233
sort-by-key,cub,50000,50,0.0172178,145.199
sort-by-key,cub,60000,50,0.0180495,166.209
sort-by-key,cub,65536,50,0.0181002,181.036
sort-by-key,cub,70000,50,0.0182817,191.448
sort-by-key,cub,80000,50,0.0244833,163.376
sort-by-key,cub,90000,50,0.0258965,173.769
sort-by-key,cub,100000,50,0.025006,199.952
sort-by-key,cub,131072,50,0.0262678,249.492
sort-by-key,cub,200000,50,0.0345642,289.317
sort-by-key,cub,262144,50,0.0412279,317.921
sort-by-key,cub,300000,50,0.0464088,323.214
sort-by-key,cub,400000,50,0.0539396,370.785
sort-by-key,cub,500000,50,0.0619004,403.875
sort-by-key,cub,524288,50,0.0641857,408.415
sort-by-key,cub,600000,50,0.0709033,423.112
sort-by-key,cub,700000,50,0.0773111,452.716
sort-by-key,cub,800000,50,0.0871155,459.161
sort-by-key,cub,900000,50,0.0949856,473.756
sort-by-key,cub,1000000,50,0.103306,483.999
sort-by-key,cub,1048576,50,0.104515,501.641
sort-by-key,cub,2000000,50,0.180976,552.561
sort-by-key,cub,2097152,50,0.186849,561.19
sort-by-key,cub,3000000,50,0.259713,577.561
sort-by-key,cub,4000000,50,0.335857,595.492
sort-by-key,cub,4194304,50,0.350148,598.932
sort-by-key,cub,5000000,50,0.414189,603.589
sort-by-key,cub,6000000,50,0.494242,606.99
sort-by-key,cub,7000000,50,0.573107,610.706
sort-by-key,cub,8000000,50,0.649327,616.022
sort-by-key,cub,8388608,50,0.677547,619.043
sort-by-key,cub,9000000,50,0.730239,616.237
sort-by-key,cub,10000000,50,0.803496,622.28
sort-by-key,cub,16777216,50,1.33823,626.843
sort-by-key,cub,20000000,50,1.59275,627.846
sort-by-key,cub,30000000,50,2.37563,631.412
sort-by-key,cub,33554432,50,2.65417,632.107
sort-by-key,cub,40000000,50,3.16269,632.373
sort-by-key,cub,50000000,50,3.94305,634.028
sort-by-key,cub,60000000,50,4.73035,634.202
sort-by-key,cub,67108864,50,5.2881,634.528
sort-by-key,cub,70000000,50,5.51211,634.965
sort-by-key,cub,80000000,50,6.29898,635.023
sort-by-key,cub,90000000,50,7.08341,635.288
sort-by-key,cub,100000000,50,7.87152,635.201


==> results/k20c-sort-by-key-mgpu.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,mgpu,10000,50,0.00652438,76.6357
sort-by-key,mgpu,20000,50,0.00830857,120.358
sort-by-key,mgpu,30000,50,0.0101215,148.2
sort-by-key,mgpu,40000,50,0.0109683,182.344
sort-by-key,mgpu,50000,50,0.0131684,189.848
sort-by-key,mgpu,60000,50,0.0137075,218.858
sort-by-key,mgpu,65536,50,0.0140377,233.429
sort-by-key,mgpu,70000,50,0.0142469,245.668
sort-by-key,mgpu,80000,50,0.015804,253.101
sort-by-key,mgpu,90000,50,0.0164298,273.893
sort-by-key,mgpu,100000,50,0.0186567,268
sort-by-key,mgpu,131072,50,0.0208972,313.611
sort-by-key,mgpu,200000,50,0.0310705,321.848
sort-by-key,mgpu,262144,50,0.0355961,368.22
sort-by-key,mgpu,300000,50,0.0401396,373.696
sort-by-key,mgpu,400000,50,0.050019,399.848
sort-by-key,mgpu,500000,50,0.059625,419.288
sort-by-key,mgpu,524288,50,0.0612122,428.255
sort-by-key,mgpu,600000,50,0.0683966,438.618
sort-by-key,mgpu,700000,50,0.0766098,456.861
sort-by-key,mgpu,800000,50,0.0899116,444.882
sort-by-key,mgpu,900000,50,0.0992248,453.516
sort-by-key,mgpu,1000000,50,0.108377,461.353
sort-by-key,mgpu,1048576,50,0.111598,469.802
sort-by-key,mgpu,2000000,50,0.208596,479.396
sort-by-key,mgpu,2097152,50,0.217151,482.878
sort-by-key,mgpu,3000000,50,0.320945,467.37
sort-by-key,mgpu,4000000,50,0.4201,476.077
sort-by-key,mgpu,4194304,50,0.439239,477.452
sort-by-key,mgpu,5000000,50,0.522313,478.64
sort-by-key,mgpu,6000000,50,0.869999,344.828
sort-by-key,mgpu,7000000,50,1.00362,348.739
sort-by-key,mgpu,8000000,50,1.10908,360.661
sort-by-key,mgpu,8388608,50,1.12719,372.103
sort-by-key,mgpu,9000000,50,1.29515,347.451
sort-by-key,mgpu,10000000,50,1.32951,376.078
sort-by-key,mgpu,16777216,50,2.21443,378.815
sort-by-key,mgpu,20000000,50,2.32756,429.634
sort-by-key,mgpu,30000000,50,3.67511,408.151
sort-by-key,mgpu,33554432,50,4.11593,407.617
sort-by-key,mgpu,40000000,50,4.91148,407.209
sort-by-key,mgpu,50000000,50,6.43533,388.48
sort-by-key,mgpu,60000000,50,7.71551,388.827
sort-by-key,mgpu,67108864,50,8.61585,389.45
sort-by-key,mgpu,70000000,50,9.02294,387.9
sort-by-key,mgpu,80000000,50,10.3121,387.893
sort-by-key,mgpu,90000000,50,11.6209,387.233
sort-by-key,mgpu,100000000,50,13.4773,370.995


==> results/k20c-sort-by-key-thrust.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,thrust,10000,50,0.0545674,9.16299
sort-by-key,thrust,20000,50,0.054482,18.3547
sort-by-key,thrust,30000,50,0.0557335,26.9138
sort-by-key,thrust,40000,50,0.0567406,35.2481
sort-by-key,thrust,50000,50,0.0747016,33.4665
sort-by-key,thrust,60000,50,0.0748445,40.0831
sort-by-key,thrust,65536,50,0.0749053,43.7459
sort-by-key,thrust,70000,50,0.0645651,54.2089
sort-by-key,thrust,80000,50,0.0642986,62.2097
sort-by-key,thrust,90000,50,0.082642,54.4518
sort-by-key,thrust,100000,50,0.0838813,59.608
sort-by-key,thrust,131072,50,0.0861591,76.0639
sort-by-key,thrust,200000,50,0.117072,85.4177
sort-by-key,thrust,262144,50,0.120077,109.157
sort-by-key,thrust,300000,50,0.152587,98.3044
sort-by-key,thrust,400000,50,0.135533,147.565
sort-by-key,thrust,500000,50,0.147078,169.978
sort-by-key,thrust,524288,50,0.144233,181.75
sort-by-key,thrust,600000,50,0.178592,167.981
sort-by-key,thrust,700000,50,0.165793,211.107
sort-by-key,thrust,800000,50,0.174253,229.551
sort-by-key,thrust,900000,50,0.185585,242.477
sort-by-key,thrust,1000000,50,0.193529,258.36
sort-by-key,thrust,1048576,50,0.19445,269.627
sort-by-key,thrust,2000000,50,0.303081,329.945
sort-by-key,thrust,2097152,50,0.287939,364.167
sort-by-key,thrust,3000000,50,0.397025,377.81
sort-by-key,thrust,4000000,50,0.464489,430.58
sort-by-key,thrust,4194304,50,0.480187,436.737
sort-by-key,thrust,5000000,50,0.558189,447.877
sort-by-key,thrust,6000000,50,0.673237,445.608
sort-by-key,thrust,7000000,50,0.743193,470.941
sort-by-key,thrust,8000000,50,0.834686,479.222
sort-by-key,thrust,8388608,50,0.876302,478.637
sort-by-key,thrust,9000000,50,0.929936,483.904
sort-by-key,thrust,10000000,50,1.01194,494.098
sort-by-key,thrust,16777216,50,1.68907,496.64
sort-by-key,thrust,20000000,50,1.96026,510.136
sort-by-key,thrust,30000000,50,2.90891,515.658
sort-by-key,thrust,33554432,50,3.3118,506.589
sort-by-key,thrust,40000000,50,3.87309,516.384
sort-by-key,thrust,50000000,50,4.87544,512.774
sort-by-key,thrust,60000000,50,5.87671,510.49
sort-by-key,thrust,67108864,50,6.55091,512.211
sort-by-key,thrust,70000000,50,6.77054,516.945
sort-by-key,thrust,80000000,50,7.6952,519.805
sort-by-key,thrust,90000000,50,8.66288,519.458
sort-by-key,thrust,100000000,50,9.68552,516.235


==> results/k20c-sort-by-key-vex.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,vex,10000,50,0.0108386,46.1313
sort-by-key,vex,20000,50,0.0143074,69.8938
sort-by-key,vex,30000,50,0.017023,88.1158
sort-by-key,vex,40000,50,0.0296331,67.4921
sort-by-key,vex,50000,50,0.0353713,70.6788
sort-by-key,vex,60000,50,0.0219793,136.492
sort-by-key,vex,65536,50,0.0214357,152.867
sort-by-key,vex,70000,50,0.0225516,155.199
sort-by-key,vex,80000,50,0.037196,107.538
sort-by-key,vex,90000,50,0.0389114,115.647
sort-by-key,vex,100000,50,0.0384717,129.966
sort-by-key,vex,131072,50,0.0390437,167.853
sort-by-key,vex,200000,50,0.0669192,149.434
sort-by-key,vex,262144,50,0.0700043,187.234
sort-by-key,vex,300000,50,0.0747615,200.638
sort-by-key,vex,400000,50,0.0734203,272.404
sort-by-key,vex,500000,50,0.0825568,302.822
sort-by-key,vex,524288,50,0.105816,247.735
sort-by-key,vex,600000,50,0.090473,331.591
sort-by-key,vex,700000,50,0.0993564,352.267
sort-by-key,vex,800000,50,0.122932,325.383
sort-by-key,vex,900000,50,0.153217,293.701
sort-by-key,vex,1000000,50,0.141098,354.364
sort-by-key,vex,1048576,50,0.143483,365.4
sort-by-key,vex,2000000,50,0.254844,392.397
sort-by-key,vex,2097152,50,0.244491,428.882
sort-by-key,vex,3000000,50,0.366545,409.227
sort-by-key,vex,4000000,50,0.443985,450.466
sort-by-key,vex,4194304,50,0.463842,452.127
sort-by-key,vex,5000000,50,0.547084,456.968
sort-by-key,vex,6000000,50,0.69507,431.611
sort-by-key,vex,7000000,50,0.787682,444.342
sort-by-key,vex,8000000,50,0.895333,446.761
sort-by-key,vex,8388608,50,0.94869,442.115
sort-by-key,vex,9000000,50,1.0115,444.883
sort-by-key,vex,10000000,50,1.11653,447.815
sort-by-key,vex,16777216,50,1.95213,429.715
sort-by-key,vex,20000000,50,2.31275,432.386
sort-by-key,vex,30000000,50,3.64592,411.418
sort-by-key,vex,33554432,50,4.10444,408.758
sort-by-key,vex,40000000,50,4.86932,410.735
sort-by-key,vex,50000000,50,6.37831,391.953
sort-by-key,vex,60000000,50,7.63241,393.061
sort-by-key,vex,67108864,50,8.547,392.587
sort-by-key,vex,70000000,50,8.92537,392.141
sort-by-key,vex,80000000,50,10.1999,392.159
sort-by-key,vex,90000000,50,11.5014,391.256
sort-by-key,vex,100000000,50,13.3654,374.099


==> results/k20c-sort-clogs.txt <==
algorithm,api,N,iter,time,rate
sort,clogs,10000,50,0.0371565,13.4566
sort,clogs,20000,50,0.0370972,26.9562
sort,clogs,30000,50,0.0377134,39.7737
sort,clogs,40000,50,0.0387374,51.6297
sort,clogs,50000,50,0.0391588,63.8426
sort,clogs,60000,50,0.0393638,76.2122
sort,clogs,65536,50,0.0395318,82.8902
sort,clogs,70000,50,0.0398911,87.739
sort,clogs,80000,50,0.0405879,98.5514
sort,clogs,90000,50,0.0420541,107.005
sort,clogs,100000,50,0.0428811,116.601
sort,clogs,131072,50,0.046325,141.47
sort,clogs,200000,50,0.0590026,169.484
sort,clogs,262144,50,0.0648656,202.067
sort,clogs,300000,50,0.0685817,218.717
sort,clogs,400000,50,0.0820419,243.778
sort,clogs,500000,50,0.0940181,265.906
sort,clogs,524288,50,0.0942456,278.15
sort,clogs,600000,50,0.103794,289.034
sort,clogs,700000,50,0.113169,309.273
sort,clogs,800000,50,0.123721,323.307
sort,clogs,900000,50,0.131449,342.337
sort,clogs,1000000,50,0.143388,348.705
sort,clogs,1048576,50,0.146329,358.293
sort,clogs,2000000,50,0.235936,423.844
sort,clogs,2097152,50,0.240403,436.175
sort,clogs,3000000,50,0.340592,440.41
sort,clogs,4000000,50,0.423535,472.216
sort,clogs,4194304,50,0.442212,474.241
sort,clogs,5000000,50,0.527382,474.04
sort,clogs,6000000,50,0.623454,481.19
sort,clogs,7000000,50,0.707231,494.888
sort,clogs,8000000,50,0.807303,495.477
sort,clogs,8388608,50,0.844764,496.506
sort,clogs,9000000,50,0.904368,497.585
sort,clogs,10000000,50,0.990576,504.757
sort,clogs,16777216,50,1.63087,514.365
sort,clogs,20000000,50,1.93013,518.099
sort,clogs,30000000,50,2.89137,518.785
sort,clogs,33554432,50,3.23234,519.042
sort,clogs,40000000,50,3.83956,520.893
sort,clogs,50000000,50,4.79316,521.577
sort,clogs,60000000,50,5.74823,521.899
sort,clogs,67108864,50,6.42626,522.145
sort,clogs,70000000,50,6.70202,522.23
sort,clogs,80000000,50,7.67432,521.219
sort,clogs,90000000,50,8.65606,519.867
sort,clogs,100000000,50,9.67438,516.829


==> results/k20c-sort-compute.txt <==
algorithm,api,N,iter,time,rate
sort,compute,10000,50,0.0901047,5.5491
sort,compute,20000,50,0.092226,10.8429
sort,compute,30000,50,0.0925028,16.2157
sort,compute,40000,50,0.151778,13.1771
sort,compute,50000,50,0.151596,16.4912
sort,compute,60000,50,0.151464,19.8067
sort,compute,65536,50,0.148702,22.0361
sort,compute,70000,50,0.249135,14.0486
sort,compute,80000,50,0.165126,24.224
sort,compute,90000,50,0.165609,27.1724
sort,compute,100000,50,0.179912,27.7914
sort,compute,131072,50,0.166248,39.4207
sort,compute,200000,50,0.170384,58.691
sort,compute,262144,50,0.171079,76.615
sort,compute,300000,50,0.173635,86.3883
sort,compute,400000,50,0.180975,110.513
sort,compute,500000,50,0.203842,122.644
sort,compute,524288,50,0.208442,125.764
sort,compute,600000,50,0.22443,133.672
sort,compute,700000,50,0.245003,142.855
sort,compute,800000,50,0.264195,151.404
sort,compute,900000,50,0.348848,128.996
sort,compute,1000000,50,0.369876,135.181
sort,compute,1048576,50,0.400407,130.939
sort,compute,2000000,50,0.592268,168.842
sort,compute,2097152,50,0.631287,166.101
sort,compute,3000000,50,0.838222,178.95
sort,compute,4000000,50,1.05867,188.917
sort,compute,4194304,50,1.09611,191.326
sort,compute,5000000,50,1.27564,195.98
sort,compute,6000000,50,1.49139,201.154
sort,compute,7000000,50,1.70936,204.755
sort,compute,8000000,50,1.92394,207.906
sort,compute,8388608,50,2.00586,209.103
sort,compute,9000000,50,2.17643,206.76
sort,compute,10000000,50,2.39012,209.195
sort,compute,16777216,50,3.88341,216.011
sort,compute,20000000,50,4.60015,217.384
sort,compute,30000000,50,6.77697,221.338
sort,compute,33554432,50,7.56422,221.797
sort,compute,40000000,50,8.987,222.544
sort,compute,50000000,50,11.1716,223.781
sort,compute,60000000,50,13.3797,224.22
sort,compute,67108864,50,14.9734,224.093
sort,compute,70000000,50,15.5631,224.892
sort,compute,80000000,50,17.7883,224.867
sort,compute,90000000,50,19.9483,225.584
sort,compute,100000000,50,22.1428,225.807


==> results/k20c-sort-cub.txt <==
algorithm,api,N,iter,time,rate
sort,cub,10000,50,0.0190972,26.1819
sort,cub,20000,50,0.0189774,52.6943
sort,cub,30000,50,0.0190773,78.6273
sort,cub,40000,50,0.019535,102.38
sort,cub,50000,50,0.0193649,129.1
sort,cub,60000,50,0.0196697,152.519
sort,cub,65536,50,0.0201413,162.69
sort,cub,70000,50,0.020383,171.712
sort,cub,80000,50,0.0203026,197.019
sort,cub,90000,50,0.0228356,197.061
sort,cub,100000,50,0.024043,207.961
sort,cub,131072,50,0.0248322,263.915
sort,cub,200000,50,0.0322974,309.622
sort,cub,262144,50,0.0340103,385.389
sort,cub,300000,50,0.038512,389.489
sort,cub,400000,50,0.0448964,445.47
sort,cub,500000,50,0.049787,502.139
sort,cub,524288,50,0.0505517,518.566
sort,cub,600000,50,0.0554971,540.569
sort,cub,700000,50,0.0598474,584.821
sort,cub,800000,50,0.063853,626.439
sort,cub,900000,50,0.0704387,638.853
sort,cub,1000000,50,0.0746601,669.702
sort,cub,1048576,50,0.0769332,681.485
sort,cub,2000000,50,0.122181,818.458
sort,cub,2097152,50,0.126373,829.745
sort,cub,3000000,50,0.169296,886.024
sort,cub,4000000,50,0.215718,927.134
sort,cub,4194304,50,0.227657,921.189
sort,cub,5000000,50,0.263428,949.027
sort,cub,6000000,50,0.312064,961.341
sort,cub,7000000,50,0.358082,977.43
sort,cub,8000000,50,0.406071,985.05
sort,cub,8388608,50,0.422951,991.677
sort,cub,9000000,50,0.452415,994.663
sort,cub,10000000,50,0.495409,1009.27
sort,cub,16777216,50,0.811667,1033.5
sort,cub,20000000,50,0.963602,1037.77
sort,cub,30000000,50,1.42773,1050.62
sort,cub,33554432,50,1.59669,1050.75
sort,cub,40000000,50,1.89722,1054.17
sort,cub,50000000,50,2.36343,1057.79
sort,cub,60000000,50,2.82953,1060.25
sort,cub,67108864,50,3.1582,1062.45
sort,cub,70000000,50,3.29683,1061.62
sort,cub,80000000,50,3.77024,1060.94
sort,cub,90000000,50,4.22767,1064.42
sort,cub,100000000,50,4.69635,1064.66


==> results/k20c-sort-mgpu.txt <==
algorithm,api,N,iter,time,rate
sort,mgpu,10000,50,0.00512996,97.4666
sort,mgpu,20000,50,0.00670595,149.121
sort,mgpu,30000,50,0.00826248,181.544
sort,mgpu,40000,50,0.00878837,227.573
sort,mgpu,50000,50,0.0106218,235.364
sort,mgpu,60000,50,0.0110062,272.574
sort,mgpu,65536,50,0.0111875,292.899
sort,mgpu,70000,50,0.0114461,305.78
sort,mgpu,80000,50,0.0123907,322.823
sort,mgpu,90000,50,0.0127856,351.959
sort,mgpu,100000,50,0.0148044,337.738
sort,mgpu,131072,50,0.0161253,406.418
sort,mgpu,200000,50,0.0230913,433.064
sort,mgpu,262144,50,0.0259405,505.279
sort,mgpu,300000,50,0.0296542,505.83
sort,mgpu,400000,50,0.0363547,550.135
sort,mgpu,500000,50,0.0426725,585.858
sort,mgpu,524288,50,0.0435583,601.823
sort,mgpu,600000,50,0.0487305,615.63
sort,mgpu,700000,50,0.0533048,656.602
sort,mgpu,800000,50,0.0626786,638.176
sort,mgpu,900000,50,0.0690642,651.567
sort,mgpu,1000000,50,0.074426,671.808
sort,mgpu,1048576,50,0.0768628,682.108
sort,mgpu,2000000,50,0.138882,720.037
sort,mgpu,2097152,50,0.144427,726.027
sort,mgpu,3000000,50,0.210969,711.007
sort,mgpu,4000000,50,0.274349,729
sort,mgpu,4194304,50,0.286655,731.593
sort,mgpu,5000000,50,0.34035,734.537
sort,mgpu,6000000,50,0.42846,700.182
sort,mgpu,7000000,50,0.495261,706.698
sort,mgpu,8000000,50,0.564635,708.422
sort,mgpu,8388608,50,0.591261,709.383
sort,mgpu,9000000,50,0.63539,708.227
sort,mgpu,10000000,50,0.707008,707.206
sort,mgpu,16777216,50,1.493,561.862
sort,mgpu,20000000,50,1.5054,664.273
sort,mgpu,30000000,50,2.37478,631.637
sort,mgpu,33554432,50,2.99208,560.722
sort,mgpu,40000000,50,3.1866,627.629
sort,mgpu,50000000,50,4.16624,600.061
sort,mgpu,60000000,50,5.01263,598.488
sort,mgpu,67108864,50,5.61423,597.668
sort,mgpu,70000000,50,5.87376,595.87
sort,mgpu,80000000,50,6.72074,595.172
sort,mgpu,90000000,50,7.56619,594.751
sort,mgpu,100000000,50,8.76814,570.246


==> results/k20c-sort-thrust.txt <==
algorithm,api,N,iter,time,rate
sort,thrust,10000,50,0.0523926,9.54333
sort,thrust,20000,50,0.0526192,19.0045
sort,thrust,30000,50,0.0534623,28.0572
sort,thrust,40000,50,0.0547849,36.5064
sort,thrust,50000,50,0.0566427,44.1363
sort,thrust,60000,50,0.0562419,53.341
sort,thrust,65536,50,0.0570004,57.4874
sort,thrust,70000,50,0.0604989,57.8523
sort,thrust,80000,50,0.0599964,66.6707
sort,thrust,90000,50,0.0778613,57.795
sort,thrust,100000,50,0.0789068,63.3659
sort,thrust,131072,50,0.0815165,80.396
sort,thrust,200000,50,0.0957036,104.489
sort,thrust,262144,50,0.0982407,133.419
sort,thrust,300000,50,0.104338,143.764
sort,thrust,400000,50,0.110395,181.167
sort,thrust,500000,50,0.141491,176.689
sort,thrust,524288,50,0.117784,222.564
sort,thrust,600000,50,0.126961,236.292
sort,thrust,700000,50,0.133422,262.326
sort,thrust,800000,50,0.16421,243.591
sort,thrust,900000,50,0.150089,299.822
sort,thrust,1000000,50,0.155828,320.867
sort,thrust,1048576,50,0.157076,333.78
sort,thrust,2000000,50,0.225023,444.399
sort,thrust,2097152,50,0.229704,456.491
sort,thrust,3000000,50,0.323974,463.001
sort,thrust,4000000,50,0.36762,544.04
sort,thrust,4194304,50,0.380848,550.654
sort,thrust,5000000,50,0.441055,566.823
sort,thrust,6000000,50,0.512063,585.866
sort,thrust,7000000,50,0.578507,605.006
sort,thrust,8000000,50,0.651988,613.508
sort,thrust,8388608,50,0.68123,615.696
sort,thrust,9000000,50,0.721668,623.555
sort,thrust,10000000,50,0.797148,627.236
sort,thrust,16777216,50,1.29458,647.981
sort,thrust,20000000,50,1.51658,659.38
sort,thrust,30000000,50,2.24607,667.832
sort,thrust,33554432,50,2.52108,665.477
sort,thrust,40000000,50,2.97926,671.307
sort,thrust,50000000,50,3.69692,676.239
sort,thrust,60000000,50,4.45527,673.359
sort,thrust,67108864,50,4.97663,674.24
sort,thrust,70000000,50,5.21122,671.627
sort,thrust,80000000,50,5.93318,674.175
sort,thrust,90000000,50,6.63935,677.778
sort,thrust,100000000,50,7.34801,680.457


==> results/k20c-sort-vex.txt <==
algorithm,api,N,iter,time,rate
sort,vex,10000,50,0.00865705,57.7564
sort,vex,20000,50,0.0120868,82.7348
sort,vex,30000,50,0.0147268,101.855
sort,vex,40000,50,0.0150445,132.939
sort,vex,50000,50,0.0185873,134.5
sort,vex,60000,50,0.0187077,160.362
sort,vex,65536,50,0.0185995,176.177
sort,vex,70000,50,0.0191522,182.746
sort,vex,80000,50,0.0330806,120.917
sort,vex,90000,50,0.0339584,132.515
sort,vex,100000,50,0.0350651,142.592
sort,vex,131072,50,0.0353476,185.404
sort,vex,200000,50,0.0464423,215.321
sort,vex,262144,50,0.0484102,270.753
sort,vex,300000,50,0.052983,283.109
sort,vex,400000,50,0.0533159,375.123
sort,vex,500000,50,0.0605006,413.219
sort,vex,524288,50,0.0607872,431.249
sort,vex,600000,50,0.0665235,450.969
sort,vex,700000,50,0.0713837,490.308
sort,vex,800000,50,0.0866805,461.465
sort,vex,900000,50,0.0940616,478.41
sort,vex,1000000,50,0.0980178,510.111
sort,vex,1048576,50,0.100833,519.959
sort,vex,2000000,50,0.159762,625.93
sort,vex,2097152,50,0.165984,631.731
sort,vex,3000000,50,0.23696,633.017
sort,vex,4000000,50,0.30433,657.181
sort,vex,4194304,50,0.316596,662.407
sort,vex,5000000,50,0.372049,671.955
sort,vex,6000000,50,0.459245,653.247
sort,vex,7000000,50,0.52761,663.369
sort,vex,8000000,50,0.597322,669.655
sort,vex,8388608,50,0.624944,671.149
sort,vex,9000000,50,0.670366,671.275
sort,vex,10000000,50,0.743653,672.357
sort,vex,16777216,50,1.30563,642.493
sort,vex,20000000,50,1.54854,645.769
sort,vex,30000000,50,2.42718,618
sort,vex,33554432,50,2.72685,615.259
sort,vex,40000000,50,3.25633,614.189
sort,vex,50000000,50,4.25321,587.791
sort,vex,60000000,50,5.09165,589.199
sort,vex,67108864,50,5.72383,586.223
sort,vex,70000000,50,5.96329,586.924
sort,vex,80000000,50,6.83486,585.235
sort,vex,90000000,50,7.69287,584.957
sort,vex,100000000,50,8.90928,561.213


==> results/k40c-scan-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/k40c-scan-clogs.txt <==
algorithm,api,N,iter,time,rate
scan,clogs,10000,50,0.00186098,268.676
scan,clogs,20000,50,0.00202284,494.354
scan,clogs,30000,50,0.00202076,742.295
scan,clogs,40000,50,0.00203214,984.186
scan,clogs,50000,50,0.00212555,1176.16
scan,clogs,60000,50,0.00212815,1409.68
scan,clogs,65536,50,0.00214756,1525.83
scan,clogs,70000,50,0.0021505,1627.53
scan,clogs,80000,50,0.00216294,1849.34
scan,clogs,90000,50,0.00216493,2078.59
scan,clogs,100000,50,0.00222742,2244.75
scan,clogs,131072,50,0.00239845,2732.43
scan,clogs,200000,50,0.00261592,3822.75
scan,clogs,262144,50,0.00291281,4499.84
scan,clogs,300000,50,0.00303275,4946.01
scan,clogs,400000,50,0.00345216,5793.47
scan,clogs,500000,50,0.003834,6520.61
scan,clogs,524288,50,0.00394364,6647.26
scan,clogs,600000,50,0.00421999,7109.01
scan,clogs,700000,50,0.00456991,7658.8
scan,clogs,800000,50,0.00494444,8089.9
scan,clogs,900000,50,0.00528783,8510.1
scan,clogs,1000000,50,0.00568872,8789.32
scan,clogs,1048576,50,0.0058217,9005.75
scan,clogs,2000000,50,0.00879961,11364.1
scan,clogs,2097152,50,0.00916622,11439.6
scan,clogs,3000000,50,0.0118543,12653.6
scan,clogs,4000000,50,0.0145375,13757.5
scan,clogs,4194304,50,0.0151716,13822.8
scan,clogs,5000000,50,0.0175633,14234.2
scan,clogs,6000000,50,0.020525,14616.3
scan,clogs,7000000,50,0.0233591,14983.5
scan,clogs,8000000,50,0.0263132,15201.5
scan,clogs,8388608,50,0.0274762,15265.2
scan,clogs,9000000,50,0.0294663,15271.7
scan,clogs,10000000,50,0.0323964,15433.8
scan,clogs,16777216,50,0.0528984,15858
scan,clogs,20000000,50,0.0627667,15932
scan,clogs,30000000,50,0.0936745,16012.9
scan,clogs,33554432,50,0.104607,16038.3
scan,clogs,40000000,50,0.124211,16101.6
scan,clogs,50000000,50,0.157933,15829.5
scan,clogs,60000000,50,0.18499,16217.1
scan,clogs,67108864,50,0.207601,16163
scan,clogs,70000000,50,0.216754,16147.3
scan,clogs,80000000,50,0.249645,16022.7
scan,clogs,90000000,50,0.278175,16176.9
scan,clogs,100000000,50,0.31262,15993.9


==> results/k40c-scan-compute.txt <==
algorithm,api,N,iter,time,rate
scan,compute,10000,50,0.0134081,37.2909
scan,compute,20000,50,0.01333,75.0187
scan,compute,30000,50,0.013293,112.842
scan,compute,40000,50,0.0134056,149.191
scan,compute,50000,50,0.0133952,186.635
scan,compute,60000,50,0.0133381,224.92
scan,compute,65536,50,0.0130263,251.552
scan,compute,70000,50,0.0205271,170.506
scan,compute,80000,50,0.0203338,196.717
scan,compute,90000,50,0.0204877,219.644
scan,compute,100000,50,0.0206992,241.555
scan,compute,131072,50,0.0207481,315.866
scan,compute,200000,50,0.0208376,479.902
scan,compute,262144,50,0.0208149,629.704
scan,compute,300000,50,0.0208499,719.427
scan,compute,400000,50,0.0214632,931.829
scan,compute,500000,50,0.0214433,1165.86
scan,compute,524288,50,0.0216792,1209.19
scan,compute,600000,50,0.0218677,1371.88
scan,compute,700000,50,0.0218675,1600.55
scan,compute,800000,50,0.0222891,1794.6
scan,compute,900000,50,0.0228169,1972.22
scan,compute,1000000,50,0.0226498,2207.53
scan,compute,1048576,50,0.0228478,2294.7
scan,compute,2000000,50,0.0321889,3106.66
scan,compute,2097152,50,0.0330203,3175.55
scan,compute,3000000,50,0.0422182,3552.97
scan,compute,4000000,50,0.0516812,3869.88
scan,compute,4194304,50,0.0533774,3928.92
scan,compute,5000000,50,0.0613674,4073.82
scan,compute,6000000,50,0.0709976,4225.5
scan,compute,7000000,50,0.0808303,4330.06
scan,compute,8000000,50,0.0905648,4416.72
scan,compute,8388608,50,0.0942494,4450.22
scan,compute,9000000,50,0.100567,4474.62
scan,compute,10000000,50,0.109984,4546.1
scan,compute,16777216,50,0.176083,4764.01
scan,compute,20000000,50,0.210845,4742.82
scan,compute,30000000,50,0.308159,4867.62
scan,compute,33554432,50,0.342817,4893.93
scan,compute,40000000,50,0.405606,4930.89
scan,compute,50000000,50,0.502783,4972.32
scan,compute,60000000,50,0.613247,4891.99
scan,compute,67108864,50,0.692286,4846.9
scan,compute,70000000,50,0.720914,4854.95
scan,compute,80000000,50,0.816175,4900.91
scan,compute,90000000,50,0.924224,4868.95
scan,compute,100000000,50,1.01519,4925.21


==> results/k40c-scan-cub.txt <==
algorithm,api,N,iter,time,rate
scan,cub,10000,50,0.000786225,635.95
scan,cub,20000,50,0.000786592,1271.31
scan,cub,30000,50,0.000800627,1873.53
scan,cub,40000,50,0.000799737,2500.82
scan,cub,50000,50,0.000816649,3061.29
scan,cub,60000,50,0.000849059,3533.32
scan,cub,65536,50,0.000856378,3826.35
scan,cub,70000,50,0.000870094,4022.55
scan,cub,80000,50,0.000878983,4550.71
scan,cub,90000,50,0.000887599,5069.86
scan,cub,100000,50,0.000912212,5481.18
scan,cub,131072,50,0.000954008,6869.54
scan,cub,200000,50,0.00107792,9277.12
scan,cub,262144,50,0.00125778,10420.9
scan,cub,300000,50,0.00141415,10607
scan,cub,400000,50,0.0016675,11994
scan,cub,500000,50,0.00188201,13283.7
scan,cub,524288,50,0.00193747,13530.2
scan,cub,600000,50,0.0020966,14308.9
scan,cub,700000,50,0.00236584,14793.9
scan,cub,800000,50,0.00257914,15509.1
scan,cub,900000,50,0.00275509,16333.4
scan,cub,1000000,50,0.00298748,16736.5
scan,cub,1048576,50,0.00315635,16610.6
scan,cub,2000000,50,0.00512276,19520.7
scan,cub,2097152,50,0.00536163,19557.1
scan,cub,3000000,50,0.0072733,20623.4
scan,cub,4000000,50,0.00936844,21348.3
scan,cub,4194304,50,0.00989897,21185.6
scan,cub,5000000,50,0.0115091,21722
scan,cub,6000000,50,0.0136287,22012.4
scan,cub,7000000,50,0.0159063,22003.8
scan,cub,8000000,50,0.0180069,22213.7
scan,cub,8388608,50,0.0187814,22332.2
scan,cub,9000000,50,0.0201981,22279.3
scan,cub,10000000,50,0.0223292,22392.2
scan,cub,16777216,50,0.0369288,22715.6
scan,cub,20000000,50,0.0439027,22777.7
scan,cub,30000000,50,0.0653491,22953.7
scan,cub,33554432,50,0.0730104,22979.2
scan,cub,40000000,50,0.0868284,23033.9
scan,cub,50000000,50,0.108291,23086
scan,cub,60000000,50,0.12993,23089.4
scan,cub,67108864,50,0.144975,23145
scan,cub,70000000,50,0.151326,23128.9
scan,cub,80000000,50,0.172845,23142.2
scan,cub,90000000,50,0.194174,23175.1
scan,cub,100000000,50,0.215756,23174.3


==> results/k40c-scan-mgpu.txt <==
algorithm,api,N,iter,time,rate
scan,mgpu,10000,50,0.000886906,563.758
scan,mgpu,20000,50,0.000904713,1105.32
scan,mgpu,30000,50,0.000920596,1629.38
scan,mgpu,40000,50,0.000920425,2172.91
scan,mgpu,50000,50,0.000940721,2657.54
scan,mgpu,60000,50,0.000961227,3121.01
scan,mgpu,65536,50,0.000964444,3397.61
scan,mgpu,70000,50,0.000986647,3547.37
scan,mgpu,80000,50,0.000989217,4043.6
scan,mgpu,90000,50,0.00101756,4422.35
scan,mgpu,100000,50,0.00104937,4764.78
scan,mgpu,131072,50,0.00111059,5900.99
scan,mgpu,200000,50,0.00127517,7842.1
scan,mgpu,262144,50,0.00152507,8594.49
scan,mgpu,300000,50,0.00166371,9015.99
scan,mgpu,400000,50,0.00201446,9928.24
scan,mgpu,500000,50,0.00234114,10678.6
scan,mgpu,524288,50,0.00242034,10830.9
scan,mgpu,600000,50,0.00264136,11357.8
scan,mgpu,700000,50,0.00294211,11896.2
scan,mgpu,800000,50,0.00322067,12419.8
scan,mgpu,900000,50,0.00348236,12922.3
scan,mgpu,1000000,50,0.00377191,13255.9
scan,mgpu,1048576,50,0.00389034,13476.7
scan,mgpu,2000000,50,0.00659138,15171.3
scan,mgpu,2097152,50,0.00684854,15310.9
scan,mgpu,3000000,50,0.00987632,15187.8
scan,mgpu,4000000,50,0.0126,15873
scan,mgpu,4194304,50,0.0131138,15992
scan,mgpu,5000000,50,0.0154383,16193.5
scan,mgpu,6000000,50,0.0181568,16522.7
scan,mgpu,7000000,50,0.0208735,16767.7
scan,mgpu,8000000,50,0.023722,16862
scan,mgpu,8388608,50,0.0247271,16962.4
scan,mgpu,9000000,50,0.0265222,16966.9
scan,mgpu,10000000,50,0.029154,17150.3
scan,mgpu,16777216,50,0.072113,11632.6
scan,mgpu,20000000,50,0.0568651,17585.5
scan,mgpu,30000000,50,0.0846775,17714.3
scan,mgpu,33554432,50,0.0943937,17773.7
scan,mgpu,40000000,50,0.111959,17863.7
scan,mgpu,50000000,50,0.139736,17890.8
scan,mgpu,60000000,50,0.167263,17935.8
scan,mgpu,67108864,50,0.18701,17942.6
scan,mgpu,70000000,50,0.194916,17956.5
scan,mgpu,80000000,50,0.222281,17995.2
scan,mgpu,90000000,50,0.24934,18047.6
scan,mgpu,100000000,50,0.278325,17964.6


==> results/k40c-scan-thrust.txt <==
algorithm,api,N,iter,time,rate
scan,thrust,10000,50,0.0184653,27.0778
scan,thrust,20000,50,0.0186219,53.7001
scan,thrust,30000,50,0.0188273,79.6718
scan,thrust,40000,50,0.0188252,106.241
scan,thrust,50000,50,0.0192829,129.649
scan,thrust,60000,50,0.0190539,157.448
scan,thrust,65536,50,0.019283,169.932
scan,thrust,70000,50,0.0192611,181.714
scan,thrust,80000,50,0.0195411,204.697
scan,thrust,90000,50,0.019497,230.805
scan,thrust,100000,50,0.0197265,253.466
scan,thrust,131072,50,0.0199735,328.114
scan,thrust,200000,50,0.0210388,475.312
scan,thrust,262144,50,0.0207392,632.002
scan,thrust,300000,50,0.0211756,708.362
scan,thrust,400000,50,0.0216853,922.283
scan,thrust,500000,50,0.0224565,1113.27
scan,thrust,524288,50,0.0223889,1170.86
scan,thrust,600000,50,0.0229529,1307.02
scan,thrust,700000,50,0.0235433,1486.62
scan,thrust,800000,50,0.0240394,1663.93
scan,thrust,900000,50,0.024272,1853.99
scan,thrust,1000000,50,0.0250215,1998.28
scan,thrust,1048576,50,0.0249733,2099.39
scan,thrust,2000000,50,0.0304496,3284.11
scan,thrust,2097152,50,0.0312013,3360.68
scan,thrust,3000000,50,0.0364005,4120.82
scan,thrust,4000000,50,0.0650703,3073.6
scan,thrust,4194304,50,0.0432219,4852.05
scan,thrust,5000000,50,0.0467662,5345.74
scan,thrust,6000000,50,0.0532215,5636.82
scan,thrust,7000000,50,0.0585419,5978.63
scan,thrust,8000000,50,0.0645203,6199.6
scan,thrust,8388608,50,0.0666262,6295.28
scan,thrust,9000000,50,0.0697566,6451
scan,thrust,10000000,50,0.075232,6646.11
scan,thrust,16777216,50,0.113348,7400.76
scan,thrust,20000000,50,0.131296,7616.37
scan,thrust,30000000,50,0.186892,8026.01
scan,thrust,33554432,50,0.206921,8108.02
scan,thrust,40000000,50,0.242625,8243.16
scan,thrust,50000000,50,0.321055,7786.83
scan,thrust,60000000,50,0.357668,8387.66
scan,thrust,67108864,50,0.424762,7899.59
scan,thrust,70000000,50,0.427997,8177.62
scan,thrust,80000000,50,0.504554,7927.79
scan,thrust,90000000,50,0.538553,8355.73
scan,thrust,100000000,50,0.621727,8042.11


==> results/k40c-scan-vex.txt <==
algorithm,api,N,iter,time,rate
scan,vex,10000,50,0.00358552,139.45
scan,vex,20000,50,0.00363957,274.757
scan,vex,30000,50,0.00366769,408.976
scan,vex,40000,50,0.00383288,521.8
scan,vex,50000,50,0.00381947,654.541
scan,vex,60000,50,0.00382814,783.67
scan,vex,65536,50,0.00376596,870.111
scan,vex,70000,50,0.00392177,892.455
scan,vex,80000,50,0.00381043,1049.75
scan,vex,90000,50,0.00401754,1120.09
scan,vex,100000,50,0.00417725,1196.96
scan,vex,131072,50,0.00427475,1533.1
scan,vex,200000,50,0.00505355,1978.81
scan,vex,262144,50,0.00564224,2323.05
scan,vex,300000,50,0.00632731,2370.67
scan,vex,400000,50,0.00715516,2795.19
scan,vex,500000,50,0.00829211,3014.91
scan,vex,524288,50,0.00829179,3161.49
scan,vex,600000,50,0.00920982,3257.39
scan,vex,700000,50,0.0101529,3447.31
scan,vex,800000,50,0.0113122,3536
scan,vex,900000,50,0.012313,3654.67
scan,vex,1000000,50,0.0132631,3769.86
scan,vex,1048576,50,0.0136638,3837.07
scan,vex,2000000,50,0.0233842,4276.39
scan,vex,2097152,50,0.0243374,4308.49
scan,vex,3000000,50,0.0343175,4370.94
scan,vex,4000000,50,0.0453236,4412.71
scan,vex,4194304,50,0.047158,4447.08
scan,vex,5000000,50,0.0561002,4456.31
scan,vex,6000000,50,0.0662178,4530.5
scan,vex,7000000,50,0.0768189,4556.17
scan,vex,8000000,50,0.0874682,4573.09
scan,vex,8388608,50,0.0912564,4596.18
scan,vex,9000000,50,0.0980146,4591.15
scan,vex,10000000,50,0.108561,4605.72
scan,vex,16777216,50,0.179189,4681.44
scan,vex,20000000,50,0.213577,4682.14
scan,vex,30000000,50,0.318501,4709.56
scan,vex,33554432,50,0.355534,4718.87
scan,vex,40000000,50,0.429883,4652.43
scan,vex,50000000,50,0.546239,4576.75
scan,vex,60000000,50,0.645729,4645.91
scan,vex,67108864,50,0.720072,4659.87
scan,vex,70000000,50,0.756614,4625.87
scan,vex,80000000,50,0.861327,4644
scan,vex,90000000,50,0.965844,4659.14
scan,vex,100000000,50,1.14606,4362.76


==> results/k40c-sort-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/k40c-sort-by-key-bolt.txt <==
algorithm,api,N,iter,time,rate


==> results/k40c-sort-by-key-clogs.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,clogs,10000,50,0.0482185,10.3695
sort-by-key,clogs,20000,50,0.0480722,20.802
sort-by-key,clogs,30000,50,0.0495339,30.2823
sort-by-key,clogs,40000,50,0.0500337,39.973
sort-by-key,clogs,50000,50,0.0506016,49.4055
sort-by-key,clogs,60000,50,0.0517355,57.9873
sort-by-key,clogs,65536,50,0.0525481,62.3581
sort-by-key,clogs,70000,50,0.0529376,66.1156
sort-by-key,clogs,80000,50,0.0536787,74.5174
sort-by-key,clogs,90000,50,0.0558425,80.5837
sort-by-key,clogs,100000,50,0.0583402,85.7042
sort-by-key,clogs,131072,50,0.0629532,104.103
sort-by-key,clogs,200000,50,0.069726,143.419
sort-by-key,clogs,262144,50,0.0762189,171.968
sort-by-key,clogs,300000,50,0.0937348,160.026
sort-by-key,clogs,400000,50,0.103255,193.695
sort-by-key,clogs,500000,50,0.103601,241.31
sort-by-key,clogs,524288,50,0.105282,248.993
sort-by-key,clogs,600000,50,0.140462,213.581
sort-by-key,clogs,700000,50,0.147483,237.315
sort-by-key,clogs,800000,50,0.154504,258.893
sort-by-key,clogs,900000,50,0.163102,275.901
sort-by-key,clogs,1000000,50,0.196223,254.812
sort-by-key,clogs,1048576,50,0.198571,264.03
sort-by-key,clogs,2000000,50,0.313991,318.481
sort-by-key,clogs,2097152,50,0.319473,328.22
sort-by-key,clogs,3000000,50,0.430116,348.743
sort-by-key,clogs,4000000,50,0.549237,364.142
sort-by-key,clogs,4194304,50,0.560034,374.469
sort-by-key,clogs,5000000,50,0.662606,377.298
sort-by-key,clogs,6000000,50,0.775634,386.78
sort-by-key,clogs,7000000,50,0.89689,390.237
sort-by-key,clogs,8000000,50,1.00387,398.459
sort-by-key,clogs,8388608,50,1.06687,393.139
sort-by-key,clogs,9000000,50,1.12972,398.329
sort-by-key,clogs,10000000,50,1.24807,400.619
sort-by-key,clogs,16777216,50,2.0409,411.026
sort-by-key,clogs,20000000,50,2.44486,409.021
sort-by-key,clogs,30000000,50,3.61067,415.436
sort-by-key,clogs,33554432,50,4.00944,418.443
sort-by-key,clogs,40000000,50,4.80745,416.021
sort-by-key,clogs,50000000,50,5.85781,426.781
sort-by-key,clogs,60000000,50,7.24708,413.96
sort-by-key,clogs,67108864,50,8.11832,413.318
sort-by-key,clogs,70000000,50,8.65725,404.285
sort-by-key,clogs,80000000,50,10.1351,394.669
sort-by-key,clogs,90000000,50,13.0546,344.707
sort-by-key,clogs,100000000,50,14.7624,338.697


==> results/k40c-sort-by-key-compute.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,compute,10000,50,0.0914074,5.47002
sort-by-key,compute,20000,50,0.0922374,10.8416
sort-by-key,compute,30000,50,0.0943989,15.89
sort-by-key,compute,40000,50,0.165921,12.054
sort-by-key,compute,50000,50,0.165182,15.1348
sort-by-key,compute,60000,50,0.152488,19.6737
sort-by-key,compute,65536,50,0.14942,21.9301
sort-by-key,compute,70000,50,0.151981,23.0292
sort-by-key,compute,80000,50,0.167053,23.9445
sort-by-key,compute,90000,50,0.166962,26.9522
sort-by-key,compute,100000,50,0.170178,29.381
sort-by-key,compute,131072,50,0.18781,34.8948
sort-by-key,compute,200000,50,0.182728,54.7261
sort-by-key,compute,262144,50,0.182749,71.7225
sort-by-key,compute,300000,50,0.185045,81.0615
sort-by-key,compute,400000,50,0.189237,105.688
sort-by-key,compute,500000,50,0.2065,121.065
sort-by-key,compute,524288,50,0.210339,124.629
sort-by-key,compute,600000,50,0.247706,121.111
sort-by-key,compute,700000,50,0.246658,141.897
sort-by-key,compute,800000,50,0.264969,150.961
sort-by-key,compute,900000,50,0.3622,124.241
sort-by-key,compute,1000000,50,0.362241,138.03
sort-by-key,compute,1048576,50,0.370465,141.522
sort-by-key,compute,2000000,50,0.574284,174.13
sort-by-key,compute,2097152,50,0.612185,171.284
sort-by-key,compute,3000000,50,0.794366,188.83
sort-by-key,compute,4000000,50,0.996684,200.665
sort-by-key,compute,4194304,50,1.04309,201.053
sort-by-key,compute,5000000,50,1.21151,206.354
sort-by-key,compute,6000000,50,1.38803,216.134
sort-by-key,compute,7000000,50,1.61285,217.008
sort-by-key,compute,8000000,50,1.8185,219.962
sort-by-key,compute,8388608,50,1.91652,218.849
sort-by-key,compute,9000000,50,2.05267,219.227
sort-by-key,compute,10000000,50,2.26062,221.178
sort-by-key,compute,16777216,50,3.67942,227.987
sort-by-key,compute,20000000,50,4.31418,231.794
sort-by-key,compute,30000000,50,6.3752,235.287
sort-by-key,compute,33554432,50,7.1482,234.706
sort-by-key,compute,40000000,50,8.41297,237.728
sort-by-key,compute,50000000,50,10.4322,239.643
sort-by-key,compute,60000000,50,12.5152,239.709
sort-by-key,compute,67108864,50,14.1336,237.409
sort-by-key,compute,70000000,50,14.5178,241.084
sort-by-key,compute,80000000,50,16.5908,241.097
sort-by-key,compute,90000000,50,18.6979,240.669
sort-by-key,compute,100000000,50,20.7107,241.422


==> results/k40c-sort-by-key-cub.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,cub,10000,50,0.0148567,33.655
sort-by-key,cub,20000,50,0.0149832,66.7414
sort-by-key,cub,30000,50,0.0158656,94.5441
sort-by-key,cub,40000,50,0.0163283,122.486
sort-by-key,cub,50000,50,0.0155005,161.285
sort-by-key,cub,60000,50,0.0161385,185.891
sort-by-key,cub,65536,50,0.016494,198.666
sort-by-key,cub,70000,50,0.0166231,210.55
sort-by-key,cub,80000,50,0.0169558,235.908
sort-by-key,cub,90000,50,0.0223496,201.346
sort-by-key,cub,100000,50,0.0221561,225.671
sort-by-key,cub,131072,50,0.0238006,275.355
sort-by-key,cub,200000,50,0.0299988,333.347
sort-by-key,cub,262144,50,0.0366904,357.237
sort-by-key,cub,300000,50,0.0384313,390.307
sort-by-key,cub,400000,50,0.045061,443.843
sort-by-key,cub,500000,50,0.0510677,489.546
sort-by-key,cub,524288,50,0.0536001,489.073
sort-by-key,cub,600000,50,0.0573173,523.402
sort-by-key,cub,700000,50,0.065337,535.684
sort-by-key,cub,800000,50,0.0699708,571.667
sort-by-key,cub,900000,50,0.0787819,571.198
sort-by-key,cub,1000000,50,0.0844414,592.126
sort-by-key,cub,1048576,50,0.086068,609.155
sort-by-key,cub,2000000,50,0.144204,693.46
sort-by-key,cub,2097152,50,0.1486,705.637
sort-by-key,cub,3000000,50,0.203039,738.774
sort-by-key,cub,4000000,50,0.265599,753.015
sort-by-key,cub,4194304,50,0.277772,754.99
sort-by-key,cub,5000000,50,0.328238,761.643
sort-by-key,cub,6000000,50,0.385994,777.214
sort-by-key,cub,7000000,50,0.451962,774.402
sort-by-key,cub,8000000,50,0.512661,780.242
sort-by-key,cub,8388608,50,0.53635,782.009
sort-by-key,cub,9000000,50,0.572763,785.665
sort-by-key,cub,10000000,50,0.639872,781.407
sort-by-key,cub,16777216,50,1.05159,797.709
sort-by-key,cub,20000000,50,1.25306,798.046
sort-by-key,cub,30000000,50,1.86692,803.462
sort-by-key,cub,33554432,50,2.08783,803.574
sort-by-key,cub,40000000,50,2.47983,806.506
sort-by-key,cub,50000000,50,3.09613,807.461
sort-by-key,cub,60000000,50,3.71252,808.076
sort-by-key,cub,67108864,50,4.15344,807.871
sort-by-key,cub,70000000,50,4.32386,809.462
sort-by-key,cub,80000000,50,4.94107,809.541
sort-by-key,cub,90000000,50,5.55294,810.382
sort-by-key,cub,100000000,50,6.17578,809.615


==> results/k40c-sort-by-key-mgpu.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,mgpu,10000,50,0.0057405,87.1004
sort-by-key,mgpu,20000,50,0.00727157,137.522
sort-by-key,mgpu,30000,50,0.00876117,171.21
sort-by-key,mgpu,40000,50,0.00906758,220.566
sort-by-key,mgpu,50000,50,0.0113073,221.096
sort-by-key,mgpu,60000,50,0.0116717,257.032
sort-by-key,mgpu,65536,50,0.0120155,272.714
sort-by-key,mgpu,70000,50,0.0121173,288.843
sort-by-key,mgpu,80000,50,0.0126268,316.788
sort-by-key,mgpu,90000,50,0.0139263,323.13
sort-by-key,mgpu,100000,50,0.0159632,313.22
sort-by-key,mgpu,131072,50,0.0176281,371.77
sort-by-key,mgpu,200000,50,0.025867,386.593
sort-by-key,mgpu,262144,50,0.0289307,453.054
sort-by-key,mgpu,300000,50,0.0316327,474.193
sort-by-key,mgpu,400000,50,0.0415523,481.321
sort-by-key,mgpu,500000,50,0.0470122,531.777
sort-by-key,mgpu,524288,50,0.0493567,531.121
sort-by-key,mgpu,600000,50,0.0544773,550.688
sort-by-key,mgpu,700000,50,0.061242,571.503
sort-by-key,mgpu,800000,50,0.0717247,557.688
sort-by-key,mgpu,900000,50,0.0794887,566.118
sort-by-key,mgpu,1000000,50,0.0860758,580.883
sort-by-key,mgpu,1048576,50,0.0891402,588.161
sort-by-key,mgpu,2000000,50,0.166042,602.256
sort-by-key,mgpu,2097152,50,0.17283,606.71
sort-by-key,mgpu,3000000,50,0.256991,583.678
sort-by-key,mgpu,4000000,50,0.335597,595.954
sort-by-key,mgpu,4194304,50,0.350706,597.981
sort-by-key,mgpu,5000000,50,0.416296,600.534
sort-by-key,mgpu,6000000,50,0.730898,410.454
sort-by-key,mgpu,7000000,50,0.843941,414.721
sort-by-key,mgpu,8000000,50,0.923576,433.099
sort-by-key,mgpu,8388608,50,0.93493,448.622
sort-by-key,mgpu,9000000,50,1.01033,445.399
sort-by-key,mgpu,10000000,50,1.07705,464.233
sort-by-key,mgpu,16777216,50,1.78876,468.963
sort-by-key,mgpu,20000000,50,1.857,538.504
sort-by-key,mgpu,30000000,50,2.93778,510.589
sort-by-key,mgpu,33554432,50,3.27556,512.193
sort-by-key,mgpu,40000000,50,3.91606,510.718
sort-by-key,mgpu,50000000,50,5.14311,486.088
sort-by-key,mgpu,60000000,50,6.15792,487.178
sort-by-key,mgpu,67108864,50,6.89795,486.44
sort-by-key,mgpu,70000000,50,7.2547,482.446
sort-by-key,mgpu,80000000,50,8.24866,484.928
sort-by-key,mgpu,90000000,50,9.29268,484.252
sort-by-key,mgpu,100000000,50,10.7849,463.61


==> results/k40c-sort-by-key-thrust.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,thrust,10000,50,0.0512579,9.7546
sort-by-key,thrust,20000,50,0.0515289,19.4066
sort-by-key,thrust,30000,50,0.0526972,28.4645
sort-by-key,thrust,40000,50,0.0531026,37.6629
sort-by-key,thrust,50000,50,0.0689655,36.25
sort-by-key,thrust,60000,50,0.0696163,43.0933
sort-by-key,thrust,65536,50,0.067932,48.2364
sort-by-key,thrust,70000,50,0.059952,58.38
sort-by-key,thrust,80000,50,0.0593298,67.4197
sort-by-key,thrust,90000,50,0.0758547,59.3239
sort-by-key,thrust,100000,50,0.077037,64.9039
sort-by-key,thrust,131072,50,0.0773227,84.7565
sort-by-key,thrust,200000,50,0.104972,95.2635
sort-by-key,thrust,262144,50,0.107071,122.416
sort-by-key,thrust,300000,50,0.113552,132.098
sort-by-key,thrust,400000,50,0.120133,166.482
sort-by-key,thrust,500000,50,0.128952,193.871
sort-by-key,thrust,524288,50,0.126537,207.167
sort-by-key,thrust,600000,50,0.135922,220.714
sort-by-key,thrust,700000,50,0.142784,245.126
sort-by-key,thrust,800000,50,0.150148,266.405
sort-by-key,thrust,900000,50,0.159358,282.383
sort-by-key,thrust,1000000,50,0.186724,267.775
sort-by-key,thrust,1048576,50,0.164409,318.893
sort-by-key,thrust,2000000,50,0.233062,429.071
sort-by-key,thrust,2097152,50,0.237278,441.919
sort-by-key,thrust,3000000,50,0.308358,486.448
sort-by-key,thrust,4000000,50,0.376088,531.791
sort-by-key,thrust,4194304,50,0.406093,516.422
sort-by-key,thrust,5000000,50,0.452975,551.906
sort-by-key,thrust,6000000,50,0.530077,565.955
sort-by-key,thrust,7000000,50,0.601507,581.871
sort-by-key,thrust,8000000,50,0.680015,588.222
sort-by-key,thrust,8388608,50,0.797438,525.973
sort-by-key,thrust,9000000,50,0.775387,580.355
sort-by-key,thrust,10000000,50,0.830829,601.808
sort-by-key,thrust,16777216,50,1.36866,612.908
sort-by-key,thrust,20000000,50,1.60285,623.889
sort-by-key,thrust,30000000,50,2.37469,631.661
sort-by-key,thrust,33554432,50,2.69157,623.325
sort-by-key,thrust,40000000,50,3.14937,635.048
sort-by-key,thrust,50000000,50,3.9289,636.31
sort-by-key,thrust,60000000,50,4.69442,639.057
sort-by-key,thrust,67108864,50,5.28097,635.384
sort-by-key,thrust,70000000,50,5.48724,637.844
sort-by-key,thrust,80000000,50,6.30379,634.539
sort-by-key,thrust,90000000,50,7.12812,631.302
sort-by-key,thrust,100000000,50,7.91872,631.415


==> results/k40c-sort-by-key-vex.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,vex,10000,50,0.0100698,49.6535
sort-by-key,vex,20000,50,0.0134243,74.492
sort-by-key,vex,30000,50,0.0160165,93.6536
sort-by-key,vex,40000,50,0.0279936,71.445
sort-by-key,vex,50000,50,0.0335619,74.4892
sort-by-key,vex,60000,50,0.020466,146.585
sort-by-key,vex,65536,50,0.0202315,161.966
sort-by-key,vex,70000,50,0.0214246,163.364
sort-by-key,vex,80000,50,0.0340517,117.468
sort-by-key,vex,90000,50,0.0363309,123.861
sort-by-key,vex,100000,50,0.0370557,134.932
sort-by-key,vex,131072,50,0.0369885,177.179
sort-by-key,vex,200000,50,0.0616678,162.159
sort-by-key,vex,262144,50,0.0641064,204.46
sort-by-key,vex,300000,50,0.0664696,225.667
sort-by-key,vex,400000,50,0.0677728,295.104
sort-by-key,vex,500000,50,0.0722569,345.988
sort-by-key,vex,524288,50,0.0729801,359.199
sort-by-key,vex,600000,50,0.0781373,383.939
sort-by-key,vex,700000,50,0.0853532,410.061
sort-by-key,vex,800000,50,0.106315,376.24
sort-by-key,vex,900000,50,0.114882,391.705
sort-by-key,vex,1000000,50,0.120513,414.893
sort-by-key,vex,1048576,50,0.143628,365.031
sort-by-key,vex,2000000,50,0.191857,521.221
sort-by-key,vex,2097152,50,0.199648,525.211
sort-by-key,vex,3000000,50,0.28289,530.241
sort-by-key,vex,4000000,50,0.374844,533.555
sort-by-key,vex,4194304,50,0.371617,564.331
sort-by-key,vex,5000000,50,0.436203,573.127
sort-by-key,vex,6000000,50,0.543122,552.362
sort-by-key,vex,7000000,50,0.625418,559.626
sort-by-key,vex,8000000,50,0.71086,562.699
sort-by-key,vex,8388608,50,0.744074,563.695
sort-by-key,vex,9000000,50,0.805004,559.004
sort-by-key,vex,10000000,50,0.878404,569.214
sort-by-key,vex,16777216,50,1.53101,547.915
sort-by-key,vex,20000000,50,1.8318,545.91
sort-by-key,vex,30000000,50,2.86003,524.469
sort-by-key,vex,33554432,50,3.19923,524.415
sort-by-key,vex,40000000,50,3.82043,523.501
sort-by-key,vex,50000000,50,5.01146,498.856
sort-by-key,vex,60000000,50,6.02246,498.135
sort-by-key,vex,67108864,50,6.71432,499.745
sort-by-key,vex,70000000,50,7.02392,498.297
sort-by-key,vex,80000000,50,8.0212,498.679
sort-by-key,vex,90000000,50,9.05009,497.232
sort-by-key,vex,100000000,50,10.5093,475.77


==> results/k40c-sort-clogs.txt <==
algorithm,api,N,iter,time,rate
sort,clogs,10000,50,0.0438287,11.4081
sort,clogs,20000,50,0.0438676,22.7959
sort,clogs,30000,50,0.0449775,33.35
sort,clogs,40000,50,0.0456902,43.7731
sort,clogs,50000,50,0.0459768,54.3753
sort,clogs,60000,50,0.0472178,63.5354
sort,clogs,65536,50,0.0471483,69.4999
sort,clogs,70000,50,0.0475103,73.6682
sort,clogs,80000,50,0.0480765,83.2008
sort,clogs,90000,50,0.0492832,91.3091
sort,clogs,100000,50,0.0496674,100.67
sort,clogs,131072,50,0.0526567,124.459
sort,clogs,200000,50,0.0606398,164.908
sort,clogs,262144,50,0.0679853,192.795
sort,clogs,300000,50,0.0790438,189.768
sort,clogs,400000,50,0.0871481,229.494
sort,clogs,500000,50,0.0871757,286.777
sort,clogs,524288,50,0.0884995,296.21
sort,clogs,600000,50,0.110694,271.017
sort,clogs,700000,50,0.116561,300.271
sort,clogs,800000,50,0.121522,329.159
sort,clogs,900000,50,0.128324,350.675
sort,clogs,1000000,50,0.147842,338.198
sort,clogs,1048576,50,0.150344,348.725
sort,clogs,2000000,50,0.226498,441.505
sort,clogs,2097152,50,0.231792,452.378
sort,clogs,3000000,50,0.307688,487.507
sort,clogs,4000000,50,0.386982,516.82
sort,clogs,4194304,50,0.393363,533.134
sort,clogs,5000000,50,0.462409,540.646
sort,clogs,6000000,50,0.541258,554.264
sort,clogs,7000000,50,0.618221,566.141
sort,clogs,8000000,50,0.690543,579.254
sort,clogs,8388608,50,0.726239,577.538
sort,clogs,9000000,50,0.769061,585.129
sort,clogs,10000000,50,0.844027,592.398
sort,clogs,16777216,50,1.36438,614.831
sort,clogs,20000000,50,1.62589,615.048
sort,clogs,30000000,50,2.38238,629.622
sort,clogs,33554432,50,2.65233,632.546
sort,clogs,40000000,50,3.17899,629.131
sort,clogs,50000000,50,3.90702,639.874
sort,clogs,60000000,50,4.73701,633.311
sort,clogs,67108864,50,5.27365,636.265
sort,clogs,70000000,50,5.51202,634.976
sort,clogs,80000000,50,6.291,635.829
sort,clogs,90000000,50,7.08727,634.941
sort,clogs,100000000,50,7.85272,636.722


==> results/k40c-sort-compute.txt <==
algorithm,api,N,iter,time,rate
sort,compute,10000,50,0.0895766,5.58182
sort,compute,20000,50,0.0913508,10.9468
sort,compute,30000,50,0.092126,16.2821
sort,compute,40000,50,0.150902,13.2536
sort,compute,50000,50,0.150627,16.5973
sort,compute,60000,50,0.150771,19.8977
sort,compute,65536,50,0.149652,21.8962
sort,compute,70000,50,0.245938,14.2312
sort,compute,80000,50,0.164431,24.3263
sort,compute,90000,50,0.165193,27.2409
sort,compute,100000,50,0.17894,27.9423
sort,compute,131072,50,0.16456,39.8251
sort,compute,200000,50,0.167958,59.5386
sort,compute,262144,50,0.16826,77.8983
sort,compute,300000,50,0.171302,87.5648
sort,compute,400000,50,0.172925,115.657
sort,compute,500000,50,0.182952,136.648
sort,compute,524288,50,0.187157,140.066
sort,compute,600000,50,0.203368,147.516
sort,compute,700000,50,0.219233,159.648
sort,compute,800000,50,0.235383,169.936
sort,compute,900000,50,0.309262,145.508
sort,compute,1000000,50,0.328987,151.982
sort,compute,1048576,50,0.336751,155.69
sort,compute,2000000,50,0.51722,193.341
sort,compute,2097152,50,0.552879,189.657
sort,compute,3000000,50,0.701159,213.932
sort,compute,4000000,50,0.886268,225.665
sort,compute,4194304,50,0.916467,228.83
sort,compute,5000000,50,1.07171,233.272
sort,compute,6000000,50,1.25013,239.976
sort,compute,7000000,50,1.45134,241.157
sort,compute,8000000,50,1.63541,244.586
sort,compute,8388608,50,1.70487,246.019
sort,compute,9000000,50,1.83939,244.647
sort,compute,10000000,50,2.02442,246.984
sort,compute,16777216,50,3.26202,257.16
sort,compute,20000000,50,3.86166,258.956
sort,compute,30000000,50,5.69371,263.449
sort,compute,33554432,50,6.3504,264.192
sort,compute,40000000,50,7.52799,265.675
sort,compute,50000000,50,9.34526,267.515
sort,compute,60000000,50,11.1859,268.194
sort,compute,67108864,50,12.5052,268.325
sort,compute,70000000,50,13.0237,268.741
sort,compute,80000000,50,14.8481,269.395
sort,compute,90000000,50,16.6799,269.786
sort,compute,100000000,50,18.4897,270.421


==> results/k40c-sort-cub.txt <==
algorithm,api,N,iter,time,rate
sort,cub,10000,50,0.0171593,29.1388
sort,cub,20000,50,0.0171257,58.3918
sort,cub,30000,50,0.0172144,87.1364
sort,cub,40000,50,0.0176988,113.002
sort,cub,50000,50,0.0176601,141.562
sort,cub,60000,50,0.0176276,170.187
sort,cub,65536,50,0.0181475,180.565
sort,cub,70000,50,0.0186122,188.049
sort,cub,80000,50,0.0182816,218.799
sort,cub,90000,50,0.0186523,241.258
sort,cub,100000,50,0.0187719,266.356
sort,cub,131072,50,0.0223419,293.333
sort,cub,200000,50,0.0254724,392.582
sort,cub,262144,50,0.0303932,431.254
sort,cub,300000,50,0.0315505,475.429
sort,cub,400000,50,0.0368773,542.339
sort,cub,500000,50,0.0423386,590.478
sort,cub,524288,50,0.0439204,596.861
sort,cub,600000,50,0.0466874,642.571
sort,cub,700000,50,0.0504887,693.224
sort,cub,800000,50,0.0541749,738.349
sort,cub,900000,50,0.057487,782.785
sort,cub,1000000,50,0.0602162,830.342
sort,cub,1048576,50,0.0640855,818.107
sort,cub,2000000,50,0.0986409,1013.78
sort,cub,2097152,50,0.103403,1014.07
sort,cub,3000000,50,0.137293,1092.55
sort,cub,4000000,50,0.173657,1151.69
sort,cub,4194304,50,0.182625,1148.34
sort,cub,5000000,50,0.210699,1186.53
sort,cub,6000000,50,0.248091,1209.23
sort,cub,7000000,50,0.284516,1230.16
sort,cub,8000000,50,0.323201,1237.62
sort,cub,8388608,50,0.337313,1243.45
sort,cub,9000000,50,0.361329,1245.4
sort,cub,10000000,50,0.396009,1262.6
sort,cub,16777216,50,0.643292,1304.01
sort,cub,20000000,50,0.762381,1311.68
sort,cub,30000000,50,1.12944,1328.09
sort,cub,33554432,50,1.26198,1329.43
sort,cub,40000000,50,1.50461,1329.25
sort,cub,50000000,50,1.87105,1336.15
sort,cub,60000000,50,2.23756,1340.74
sort,cub,67108864,50,2.50196,1341.13
sort,cub,70000000,50,2.61063,1340.67
sort,cub,80000000,50,2.97767,1343.33
sort,cub,90000000,50,3.34871,1343.8
sort,cub,100000000,50,3.71648,1345.36


==> results/k40c-sort-mgpu.txt <==
algorithm,api,N,iter,time,rate
sort,mgpu,10000,50,0.00451317,110.787
sort,mgpu,20000,50,0.00583363,171.42
sort,mgpu,30000,50,0.00713068,210.359
sort,mgpu,40000,50,0.00739605,270.415
sort,mgpu,50000,50,0.0091101,274.421
sort,mgpu,60000,50,0.0093765,319.949
sort,mgpu,65536,50,0.00956016,342.756
sort,mgpu,70000,50,0.00973755,359.433
sort,mgpu,80000,50,0.0100626,397.511
sort,mgpu,90000,50,0.0108872,413.329
sort,mgpu,100000,50,0.0125351,398.881
sort,mgpu,131072,50,0.0135704,482.932
sort,mgpu,200000,50,0.0190865,523.929
sort,mgpu,262144,50,0.0208109,629.824
sort,mgpu,300000,50,0.0225211,666.041
sort,mgpu,400000,50,0.0302079,662.078
sort,mgpu,500000,50,0.0335762,744.574
sort,mgpu,524288,50,0.0357483,733.305
sort,mgpu,600000,50,0.0384159,780.926
sort,mgpu,700000,50,0.043379,806.842
sort,mgpu,800000,50,0.0499465,800.857
sort,mgpu,900000,50,0.0549473,818.966
sort,mgpu,1000000,50,0.0589132,848.706
sort,mgpu,1048576,50,0.0612619,855.814
sort,mgpu,2000000,50,0.11016,907.771
sort,mgpu,2097152,50,0.114498,915.801
sort,mgpu,3000000,50,0.16869,889.204
sort,mgpu,4000000,50,0.218423,915.656
sort,mgpu,4194304,50,0.228217,918.928
sort,mgpu,5000000,50,0.270427,924.464
sort,mgpu,6000000,50,0.341497,878.485
sort,mgpu,7000000,50,0.39367,889.07
sort,mgpu,8000000,50,0.448378,892.104
sort,mgpu,8388608,50,0.470076,892.261
sort,mgpu,9000000,50,0.505179,890.774
sort,mgpu,10000000,50,0.560016,892.832
sort,mgpu,16777216,50,1.20414,696.646
sort,mgpu,20000000,50,1.1938,837.66
sort,mgpu,30000000,50,1.88654,795.105
sort,mgpu,33554432,50,2.12334,790.135
sort,mgpu,40000000,50,2.53746,788.191
sort,mgpu,50000000,50,3.31383,754.414
sort,mgpu,60000000,50,3.97938,753.887
sort,mgpu,67108864,50,4.4452,754.847
sort,mgpu,70000000,50,4.65785,751.42
sort,mgpu,80000000,50,5.32168,751.642
sort,mgpu,90000000,50,6.01309,748.368
sort,mgpu,100000000,50,6.97163,717.192


==> results/k40c-sort-thrust.txt <==
algorithm,api,N,iter,time,rate
sort,thrust,10000,50,0.0492408,10.1542
sort,thrust,20000,50,0.0492942,20.2864
sort,thrust,30000,50,0.0500654,29.9608
sort,thrust,40000,50,0.0507812,39.3846
sort,thrust,50000,50,0.0520405,48.0395
sort,thrust,60000,50,0.0521297,57.5487
sort,thrust,65536,50,0.0511388,64.0766
sort,thrust,70000,50,0.0565334,61.9103
sort,thrust,80000,50,0.0563249,71.0165
sort,thrust,90000,50,0.0719077,62.5802
sort,thrust,100000,50,0.0723598,69.0992
sort,thrust,131072,50,0.0738322,88.7634
sort,thrust,200000,50,0.0851034,117.504
sort,thrust,262144,50,0.0871636,150.375
sort,thrust,300000,50,0.0927072,161.8
sort,thrust,400000,50,0.0976652,204.781
sort,thrust,500000,50,0.104435,239.384
sort,thrust,524288,50,0.102821,254.952
sort,thrust,600000,50,0.110248,272.114
sort,thrust,700000,50,0.115571,302.844
sort,thrust,800000,50,0.121819,328.356
sort,thrust,900000,50,0.128404,350.456
sort,thrust,1000000,50,0.153538,325.651
sort,thrust,1048576,50,0.132901,394.495
sort,thrust,2000000,50,0.185619,538.738
sort,thrust,2097152,50,0.188965,554.906
sort,thrust,3000000,50,0.244642,613.142
sort,thrust,4000000,50,0.296191,675.239
sort,thrust,4194304,50,0.305852,685.676
sort,thrust,5000000,50,0.372251,671.589
sort,thrust,6000000,50,0.410887,730.128
sort,thrust,7000000,50,0.464859,752.916
sort,thrust,8000000,50,0.524479,762.661
sort,thrust,8388608,50,0.546692,767.216
sort,thrust,9000000,50,0.580083,775.751
sort,thrust,10000000,50,0.643245,777.308
sort,thrust,16777216,50,1.04631,801.729
sort,thrust,20000000,50,1.22261,817.925
sort,thrust,30000000,50,1.81155,828.019
sort,thrust,33554432,50,2.02177,829.828
sort,thrust,40000000,50,2.40873,830.314
sort,thrust,50000000,50,3.02722,825.84
sort,thrust,60000000,50,3.59426,834.664
sort,thrust,67108864,50,4.01089,836.583
sort,thrust,70000000,50,4.17515,838.293
sort,thrust,80000000,50,4.77015,838.548
sort,thrust,90000000,50,5.40085,833.202
sort,thrust,100000000,50,6.02232,830.244


==> results/k40c-sort-vex.txt <==
algorithm,api,N,iter,time,rate
sort,vex,10000,50,0.0082457,60.6376
sort,vex,20000,50,0.0113647,87.9922
sort,vex,30000,50,0.0137058,109.443
sort,vex,40000,50,0.0139792,143.069
sort,vex,50000,50,0.017517,142.718
sort,vex,60000,50,0.0176552,169.921
sort,vex,65536,50,0.0174771,187.492
sort,vex,70000,50,0.0180554,193.848
sort,vex,80000,50,0.0308811,129.529
sort,vex,90000,50,0.0319461,140.862
sort,vex,100000,50,0.0338718,147.615
sort,vex,131072,50,0.0337091,194.416
sort,vex,200000,50,0.0429457,232.852
sort,vex,262144,50,0.0449067,291.876
sort,vex,300000,50,0.0462151,324.569
sort,vex,400000,50,0.0484258,413.003
sort,vex,500000,50,0.0521322,479.55
sort,vex,524288,50,0.0544262,481.651
sort,vex,600000,50,0.0576705,520.197
sort,vex,700000,50,0.0627839,557.468
sort,vex,800000,50,0.0754213,530.354
sort,vex,900000,50,0.0811088,554.81
sort,vex,1000000,50,0.0847427,590.022
sort,vex,1048576,50,0.0866691,604.931
sort,vex,2000000,50,0.132425,755.145
sort,vex,2097152,50,0.137108,764.784
sort,vex,3000000,50,0.195056,769.008
sort,vex,4000000,50,0.24736,808.537
sort,vex,4194304,50,0.257162,815.498
sort,vex,5000000,50,0.299131,835.753
sort,vex,6000000,50,0.369446,812.027
sort,vex,7000000,50,0.436138,802.498
sort,vex,8000000,50,0.494395,809.069
sort,vex,8388608,50,0.500423,838.152
sort,vex,9000000,50,0.535995,839.559
sort,vex,10000000,50,0.590373,846.922
sort,vex,16777216,50,1.0297,814.668
sort,vex,20000000,50,1.22469,816.533
sort,vex,30000000,50,1.92413,779.573
sort,vex,33554432,50,2.15278,779.329
sort,vex,40000000,50,2.58127,774.812
sort,vex,50000000,50,3.37042,741.746
sort,vex,60000000,50,4.0641,738.172
sort,vex,67108864,50,4.51279,743.54
sort,vex,70000000,50,4.72527,740.698
sort,vex,80000000,50,5.39726,741.117
sort,vex,90000000,50,6.0936,738.479
sort,vex,100000000,50,7.05988,708.227


==> results/r9-270-scan-bolt.txt <==
algorithm,api,N,iter,time,rate
scan,bolt,10000,50,0.00495575,100.893
scan,bolt,20000,50,0.00500021,199.991
scan,bolt,30000,50,0.00504051,297.589
scan,bolt,40000,50,0.00513324,389.617
scan,bolt,50000,50,0.00554969,450.475
scan,bolt,60000,50,0.00521087,575.719
scan,bolt,65536,50,0.00562608,582.43
scan,bolt,70000,50,0.00549584,636.845
scan,bolt,80000,50,0.00560372,713.812
scan,bolt,90000,50,0.00637875,705.467
scan,bolt,100000,50,0.00587298,851.356
scan,bolt,131072,50,0.0060662,1080.35
scan,bolt,200000,50,0.00711714,1405.06
scan,bolt,262144,50,0.00718824,1823.42
scan,bolt,300000,50,0.00806257,1860.45
scan,bolt,400000,50,0.00870821,2296.68
scan,bolt,500000,50,0.0164822,1516.79
scan,bolt,524288,50,0.0171257,1530.71
scan,bolt,600000,50,0.0178714,1678.66
scan,bolt,700000,50,0.0183564,1906.69
scan,bolt,800000,50,0.0189866,2106.75
scan,bolt,900000,50,0.0204503,2200.46
scan,bolt,1000000,50,0.0149719,3339.59
scan,bolt,1048576,50,0.0153589,3413.57
scan,bolt,2000000,50,0.0244266,4093.89
scan,bolt,2097152,50,0.0333148,3147.48
scan,bolt,3000000,50,0.0378508,3962.93
scan,bolt,4000000,50,0.0477035,4192.56
scan,bolt,4194304,50,0.0497395,4216.27
scan,bolt,5000000,50,0.0571114,4377.41
scan,bolt,6000000,50,0.065445,4584
scan,bolt,7000000,50,0.0753547,4644.7
scan,bolt,8000000,50,0.0860807,4646.8
scan,bolt,8388608,50,0.090663,4626.26
scan,bolt,9000000,50,0.0945283,4760.48
scan,bolt,10000000,50,0.103687,4822.19
scan,bolt,16777216,50,0.174439,4808.92
scan,bolt,20000000,50,0.196302,5094.18
scan,bolt,30000000,50,0.288453,5200.15
scan,bolt,33554432,50,0.335682,4997.94
scan,bolt,40000000,50,0.382031,5235.18
scan,bolt,50000000,50,0.477962,5230.54
scan,bolt,60000000,50,0.572762,5237.78
scan,bolt,67108864,50,0.654943,5123.26
scan,bolt,70000000,50,0.662455,5283.38
scan,bolt,80000000,50,0.74856,5343.59
scan,bolt,90000000,50,0.836731,5378.07
scan,bolt,100000000,50,0.938772,5326.1


==> results/r9-270-scan-clogs.txt <==
algorithm,api,N,iter,time,rate
scan,clogs,10000,50,0.00415488,120.34
scan,clogs,20000,50,0.00409787,244.029
scan,clogs,30000,50,0.00413864,362.438
scan,clogs,40000,50,0.00421174,474.863
scan,clogs,50000,50,0.00426833,585.709
scan,clogs,60000,50,0.00432599,693.484
scan,clogs,65536,50,0.00442,741.357
scan,clogs,70000,50,0.00434173,806.131
scan,clogs,80000,50,0.0046008,869.414
scan,clogs,90000,50,0.00454399,990.319
scan,clogs,100000,50,0.00461673,1083.02
scan,clogs,131072,50,0.00477695,1371.92
scan,clogs,200000,50,0.00519337,1925.53
scan,clogs,262144,50,0.00567285,2310.51
scan,clogs,300000,50,0.00756199,1983.6
scan,clogs,400000,50,0.00838183,2386.11
scan,clogs,500000,50,0.00941208,2656.16
scan,clogs,524288,50,0.00960114,2730.34
scan,clogs,600000,50,0.0101169,2965.33
scan,clogs,700000,50,0.0103961,3366.66
scan,clogs,800000,50,0.0151074,2647.71
scan,clogs,900000,50,0.0155106,2901.24
scan,clogs,1000000,50,0.0162919,3069
scan,clogs,1048576,50,0.0166577,3147.42
scan,clogs,2000000,50,0.021087,4742.27
scan,clogs,2097152,50,0.0189995,5518.96
scan,clogs,3000000,50,0.0246701,6080.23
scan,clogs,4000000,50,0.0306476,6525.79
scan,clogs,4194304,50,0.0315706,6642.74
scan,clogs,5000000,50,0.0367494,6802.83
scan,clogs,6000000,50,0.0388504,7721.93
scan,clogs,7000000,50,0.0448405,7805.45
scan,clogs,8000000,50,0.0507654,7879.39
scan,clogs,8388608,50,0.056492,7424.6
scan,clogs,9000000,50,0.0571735,7870.78
scan,clogs,10000000,50,0.0631554,7916.98
scan,clogs,16777216,50,0.106818,7853.21
scan,clogs,20000000,50,0.122266,8178.91
scan,clogs,30000000,50,0.181975,8242.87
scan,clogs,33554432,50,0.205694,8156.39
scan,clogs,40000000,50,0.240928,8301.23
scan,clogs,50000000,50,0.303849,8227.78
scan,clogs,60000000,50,0.359807,8337.81
scan,clogs,67108864,50,0.404936,8286.35
scan,clogs,70000000,50,0.423046,8273.33
scan,clogs,80000000,50,0.483124,8279.46
scan,clogs,90000000,50,0.543409,8281.05
scan,clogs,100000000,50,0.604781,8267.46


==> results/r9-270-scan-compute.txt <==
algorithm,api,N,iter,time,rate
scan,compute,10000,50,0.00869276,57.5191
scan,compute,20000,50,0.00816253,122.511
scan,compute,30000,50,0.00838284,178.937
scan,compute,40000,50,0.00784008,255.099
scan,compute,50000,50,0.00841017,297.259
scan,compute,60000,50,0.00840057,357.118
scan,compute,65536,50,0.00859088,381.428
scan,compute,70000,50,0.0160053,218.678
scan,compute,80000,50,0.0123428,324.076
scan,compute,90000,50,0.0118173,380.797
scan,compute,100000,50,0.0122324,408.749
scan,compute,131072,50,0.0129463,506.215
scan,compute,200000,50,0.0131914,758.071
scan,compute,262144,50,0.0123161,1064.23
scan,compute,300000,50,0.0126417,1186.55
scan,compute,400000,50,0.0142151,1406.96
scan,compute,500000,50,0.0137645,1816.27
scan,compute,524288,50,0.0149565,1752.71
scan,compute,600000,50,0.0155955,1923.63
scan,compute,700000,50,0.0159598,2193.01
scan,compute,800000,50,0.0141696,2822.94
scan,compute,900000,50,0.0146543,3070.77
scan,compute,1000000,50,0.0146899,3403.7
scan,compute,1048576,50,0.0144983,3616.2
scan,compute,2000000,50,0.0191152,5231.44
scan,compute,2097152,50,0.0198904,5271.77
scan,compute,3000000,50,0.0274073,5472.99
scan,compute,4000000,50,0.0358722,5575.36
scan,compute,4194304,50,0.0371487,5645.28
scan,compute,5000000,50,0.0440315,5677.75
scan,compute,6000000,50,0.0520821,5760.14
scan,compute,7000000,50,0.0691254,5063.26
scan,compute,8000000,50,0.0688988,5805.62
scan,compute,8388608,50,0.0732283,5727.71
scan,compute,9000000,50,0.0814613,5524.1
scan,compute,10000000,50,0.0873027,5727.2
scan,compute,16777216,50,0.146477,5726.9
scan,compute,20000000,50,0.178122,5614.14
scan,compute,30000000,50,0.257229,5831.38
scan,compute,33554432,50,0.287143,5842.82
scan,compute,40000000,50,0.344448,5806.39
scan,compute,50000000,50,0.42873,5831.18
scan,compute,60000000,50,0.514443,5831.55
scan,compute,67108864,50,0.583594,5749.62
scan,compute,70000000,50,0.607868,5757.83
scan,compute,80000000,50,0.687715,5816.36
scan,compute,90000000,50,0.771021,5836.42
scan,compute,100000000,50,0.862263,5798.7


==> results/r9-270-scan-cub.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-scan-mgpu.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-scan-thrust.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-scan-vex.txt <==
algorithm,api,N,iter,time,rate
scan,vex,10000,50,0.00249664,200.269
scan,vex,20000,50,0.00225322,443.81
scan,vex,30000,50,0.0026041,576.016
scan,vex,40000,50,0.00241859,826.929
scan,vex,50000,50,0.00231701,1078.98
scan,vex,60000,50,0.00224197,1338.11
scan,vex,65536,50,0.00230483,1421.71
scan,vex,70000,50,0.00247711,1412.94
scan,vex,80000,50,0.00245442,1629.71
scan,vex,90000,50,0.0026588,1692.5
scan,vex,100000,50,0.00267207,1871.21
scan,vex,131072,50,0.00290634,2254.93
scan,vex,200000,50,0.00346121,2889.16
scan,vex,262144,50,0.00399563,3280.38
scan,vex,300000,50,0.00781088,1920.4
scan,vex,400000,50,0.0093318,2143.21
scan,vex,500000,50,0.0108611,2301.78
scan,vex,524288,50,0.0112026,2340.04
scan,vex,600000,50,0.0124459,2410.42
scan,vex,700000,50,0.0139756,2504.36
scan,vex,800000,50,0.00855862,4673.65
scan,vex,900000,50,0.00923229,4874.2
scan,vex,1000000,50,0.0100344,4982.84
scan,vex,1048576,50,0.01032,5080.31
scan,vex,2000000,50,0.0183407,5452.35
scan,vex,2097152,50,0.0190772,5496.5
scan,vex,3000000,50,0.0265398,5651.88
scan,vex,4000000,50,0.0350008,5714.16
scan,vex,4194304,50,0.0365313,5740.7
scan,vex,5000000,50,0.0428123,5839.44
scan,vex,6000000,50,0.050916,5892.06
scan,vex,7000000,50,0.0591895,5913.21
scan,vex,8000000,50,0.0673912,5935.5
scan,vex,8388608,50,0.0737709,5685.58
scan,vex,9000000,50,0.0769874,5845.12
scan,vex,10000000,50,0.0846546,5906.35
scan,vex,16777216,50,0.145649,5759.48
scan,vex,20000000,50,0.173476,5764.49
scan,vex,30000000,50,0.254395,5896.34
scan,vex,33554432,50,0.299424,5603.16
scan,vex,40000000,50,0.338073,5915.88
scan,vex,50000000,50,0.424633,5887.44
scan,vex,60000000,50,0.513271,5844.86
scan,vex,67108864,50,0.593531,5653.36
scan,vex,70000000,50,0.592348,5908.69
scan,vex,80000000,50,0.688505,5809.69
scan,vex,90000000,50,0.769227,5850.03
scan,vex,100000000,50,0.854321,5852.6


==> results/r9-270-sort-bolt.txt <==
algorithm,api,N,iter,time,rate
sort,bolt,10000,50,0.0619721,8.06814
sort,bolt,20000,50,0.0549555,18.1965
sort,bolt,30000,50,0.0566802,26.4643
sort,bolt,40000,50,0.0577842,34.6115
sort,bolt,50000,50,0.0604458,41.3594
sort,bolt,60000,50,0.0677651,44.2706
sort,bolt,65536,50,0.065051,50.3728
sort,bolt,70000,50,0.0645644,54.2094
sort,bolt,80000,50,0.0655447,61.027
sort,bolt,90000,50,0.0728781,61.7469
sort,bolt,100000,50,0.0821719,60.848
sort,bolt,131072,50,0.0815388,80.374
sort,bolt,200000,50,0.0985643,101.457
sort,bolt,262144,50,0.100195,130.817
sort,bolt,300000,50,0.101585,147.66
sort,bolt,400000,50,0.115689,172.877
sort,bolt,500000,50,0.141646,176.496
sort,bolt,524288,50,0.135939,192.84
sort,bolt,600000,50,0.14229,210.837
sort,bolt,700000,50,0.145834,240
sort,bolt,800000,50,0.154939,258.167
sort,bolt,900000,50,0.169124,266.077
sort,bolt,1000000,50,0.177826,281.174
sort,bolt,1048576,50,0.186445,281.202
sort,bolt,2000000,50,0.273661,365.416
sort,bolt,2097152,50,0.31524,332.628
sort,bolt,3000000,50,0.376061,398.871
sort,bolt,4000000,50,0.474464,421.528
sort,bolt,4194304,50,0.554792,378.007
sort,bolt,5000000,50,0.642634,389.024
sort,bolt,6000000,50,0.785875,381.74
sort,bolt,7000000,50,0.946372,369.833
sort,bolt,8000000,50,1.06952,373.999
sort,bolt,8388608,50,1.04009,403.263
sort,bolt,9000000,50,1.1947,376.664
sort,bolt,10000000,50,1.21325,412.118
sort,bolt,16777216,50,2.23345,375.59
sort,bolt,20000000,50,2.59976,384.651
sort,bolt,30000000,50,3.93744,380.958
sort,bolt,33554432,50,4.36084,384.725
sort,bolt,40000000,50,5.19726,384.818
sort,bolt,50000000,50,6.47684,385.991
sort,bolt,60000000,50,7.74525,387.334
sort,bolt,67108864,50,8.63851,388.428
sort,bolt,70000000,50,9.02239,387.924
sort,bolt,80000000,50,10.2988,388.393
sort,bolt,90000000,50,11.5636,389.151
sort,bolt,100000000,50,12.8393,389.43


==> results/r9-270-sort-by-key-bolt.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,bolt,10000,50,0.059994,8.33417
sort-by-key,bolt,20000,50,0.0603812,16.5615
sort-by-key,bolt,30000,50,0.0699889,21.432
sort-by-key,bolt,40000,50,0.0713461,28.0324
sort-by-key,bolt,50000,50,0.0698265,35.803
sort-by-key,bolt,60000,50,0.0714374,41.9948
sort-by-key,bolt,65536,50,0.0743146,44.0936
sort-by-key,bolt,70000,50,0.0817436,42.8168
sort-by-key,bolt,80000,50,0.0795106,50.3077
sort-by-key,bolt,90000,50,0.084054,53.537
sort-by-key,bolt,100000,50,0.0849587,58.8521
sort-by-key,bolt,131072,50,0.0966721,67.792
sort-by-key,bolt,200000,50,0.119111,83.9553
sort-by-key,bolt,262144,50,0.156856,83.562
sort-by-key,bolt,300000,50,0.140732,106.586
sort-by-key,bolt,400000,50,0.147021,136.035
sort-by-key,bolt,500000,50,0.184375,135.593
sort-by-key,bolt,524288,50,0.295131,88.8229
sort-by-key,bolt,600000,50,0.195811,153.209
sort-by-key,bolt,700000,50,0.201149,174.001
sort-by-key,bolt,800000,50,0.212987,187.805
sort-by-key,bolt,900000,50,0.236155,190.553
sort-by-key,bolt,1000000,50,0.252644,197.907
sort-by-key,bolt,1048576,50,0.429318,122.121
sort-by-key,bolt,2000000,50,0.412131,242.642
sort-by-key,bolt,2097152,50,0.815141,128.637
sort-by-key,bolt,3000000,50,0.580915,258.213
sort-by-key,bolt,4000000,50,0.708546,282.268
sort-by-key,bolt,4194304,50,1.66238,126.153
sort-by-key,bolt,5000000,50,0.850913,293.802
sort-by-key,bolt,6000000,50,0.999093,300.272
sort-by-key,bolt,7000000,50,1.33972,261.249
sort-by-key,bolt,8000000,50,1.28651,310.919
sort-by-key,bolt,8388608,50,3.03512,138.192
sort-by-key,bolt,9000000,50,1.4905,301.912
sort-by-key,bolt,10000000,50,1.66303,300.657
sort-by-key,bolt,16777216,50,6.03455,139.01
sort-by-key,bolt,20000000,50,3.26326,306.442
sort-by-key,bolt,30000000,50,4.90473,305.827
sort-by-key,bolt,33554432,50,12.5441,133.745
sort-by-key,bolt,40000000,50,6.43501,310.8
sort-by-key,bolt,50000000,50,8.62312,289.918
sort-by-key,bolt,60000000,50,9.56852,313.528
sort-by-key,bolt,67108864,50,24.5359,136.756
sort-by-key,bolt,70000000,50,11.2515,311.07
sort-by-key,bolt,80000000,50,38.7918,103.115
sort-by-key,bolt,90000000,50,48.6029,92.587
sort-by-key,bolt,100000000,50,119.475,41.8496


==> results/r9-270-sort-by-key-clogs.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,clogs,10000,50,0.0288799,17.3131
sort-by-key,clogs,20000,50,0.0258203,38.7292
sort-by-key,clogs,30000,50,0.0286752,52.31
sort-by-key,clogs,40000,50,0.0346608,57.7021
sort-by-key,clogs,50000,50,0.0493629,50.6453
sort-by-key,clogs,60000,50,0.0419644,71.4892
sort-by-key,clogs,65536,50,0.0427124,76.7177
sort-by-key,clogs,70000,50,0.0422646,82.8117
sort-by-key,clogs,80000,50,0.0420505,95.1236
sort-by-key,clogs,90000,50,0.0490872,91.6736
sort-by-key,clogs,100000,50,0.0469127,106.581
sort-by-key,clogs,131072,50,0.0507869,129.041
sort-by-key,clogs,200000,50,0.0606714,164.822
sort-by-key,clogs,262144,50,0.0757504,173.031
sort-by-key,clogs,300000,50,0.0811218,184.907
sort-by-key,clogs,400000,50,0.0862775,231.81
sort-by-key,clogs,500000,50,0.105949,235.963
sort-by-key,clogs,524288,50,0.11784,222.458
sort-by-key,clogs,600000,50,0.121057,247.817
sort-by-key,clogs,700000,50,0.134223,260.76
sort-by-key,clogs,800000,50,0.141491,282.703
sort-by-key,clogs,900000,50,0.159739,281.709
sort-by-key,clogs,1000000,50,0.170721,292.876
sort-by-key,clogs,1048576,50,0.259828,201.783
sort-by-key,clogs,2000000,50,0.306254,326.527
sort-by-key,clogs,2097152,50,0.337425,310.759
sort-by-key,clogs,3000000,50,0.439327,341.431
sort-by-key,clogs,4000000,50,0.576926,346.665
sort-by-key,clogs,4194304,50,0.645725,324.775
sort-by-key,clogs,5000000,50,0.730334,342.309
sort-by-key,clogs,6000000,50,0.865187,346.746
sort-by-key,clogs,7000000,50,1.01851,343.64
sort-by-key,clogs,8000000,50,1.13698,351.808
sort-by-key,clogs,8388608,50,1.62053,258.822
sort-by-key,clogs,9000000,50,1.29957,346.268
sort-by-key,clogs,10000000,50,1.43051,349.526
sort-by-key,clogs,16777216,50,3.46402,242.164
sort-by-key,clogs,20000000,50,2.77687,360.118
sort-by-key,clogs,30000000,50,4.16908,359.791
sort-by-key,clogs,33554432,50,18.4258,91.0529
sort-by-key,clogs,40000000,50,5.54719,360.543
sort-by-key,clogs,50000000,50,7.00782,356.744
sort-by-key,clogs,60000000,50,8.25157,363.567
sort-by-key,clogs,67108864,50,22.7807,147.293
sort-by-key,clogs,70000000,50,9.78204,357.798
sort-by-key,clogs,80000000,50,32.1377,124.464
sort-by-key,clogs,90000000,50,36.9551,121.769
sort-by-key,clogs,100000000,50,90.5237,55.2342


==> results/r9-270-sort-by-key-compute.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,compute,10000,50,0.0440622,11.3476
sort-by-key,compute,20000,50,0.0481349,20.7749
sort-by-key,compute,30000,50,0.053091,28.2534
sort-by-key,compute,40000,50,0.0838666,23.8474
sort-by-key,compute,50000,50,0.0849118,29.4423
sort-by-key,compute,60000,50,0.0906913,33.0792
sort-by-key,compute,65536,50,0.0865833,37.8456
sort-by-key,compute,70000,50,0.0869257,40.2643
sort-by-key,compute,80000,50,0.0857172,46.6651
sort-by-key,compute,90000,50,0.091174,49.3562
sort-by-key,compute,100000,50,0.0870986,57.4062
sort-by-key,compute,131072,50,0.0956209,68.5373
sort-by-key,compute,200000,50,0.112946,88.5378
sort-by-key,compute,262144,50,0.135038,97.0628
sort-by-key,compute,300000,50,0.14488,103.534
sort-by-key,compute,400000,50,0.166693,119.981
sort-by-key,compute,500000,50,0.194142,128.772
sort-by-key,compute,524288,50,0.209517,125.118
sort-by-key,compute,600000,50,0.227563,131.831
sort-by-key,compute,700000,50,0.270491,129.394
sort-by-key,compute,800000,50,0.297085,134.642
sort-by-key,compute,900000,50,0.328539,136.97
sort-by-key,compute,1000000,50,0.351529,142.236
sort-by-key,compute,1048576,50,0.368534,142.263
sort-by-key,compute,2000000,50,0.675405,148.059
sort-by-key,compute,2097152,50,0.70093,149.598
sort-by-key,compute,3000000,50,0.959655,156.306
sort-by-key,compute,4000000,50,2.27553,87.8917
sort-by-key,compute,4194304,50,2.44347,85.8266
sort-by-key,compute,5000000,50,3.42621,72.9669


==> results/r9-270-sort-by-key-cub.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-sort-by-key-mgpu.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-sort-by-key-thrust.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-sort-by-key-vex.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,vex,10000,50,0.00953982,52.4119
sort-by-key,vex,20000,50,0.0116548,85.8017
sort-by-key,vex,30000,50,0.0210211,71.3568
sort-by-key,vex,40000,50,0.0151507,132.007
sort-by-key,vex,50000,50,0.0198458,125.971
sort-by-key,vex,60000,50,0.0247627,121.15
sort-by-key,vex,65536,50,0.0190439,172.065
sort-by-key,vex,70000,50,0.0226315,154.651
sort-by-key,vex,80000,50,0.0198007,202.013
sort-by-key,vex,90000,50,0.0310459,144.947
sort-by-key,vex,100000,50,0.0226719,220.537
sort-by-key,vex,131072,50,0.0246016,266.389
sort-by-key,vex,200000,50,0.0356867,280.216
sort-by-key,vex,262144,50,0.0455963,287.462
sort-by-key,vex,300000,50,0.0511593,293.202
sort-by-key,vex,400000,50,0.0629087,317.921
sort-by-key,vex,500000,50,0.070143,356.415
sort-by-key,vex,524288,50,0.0721792,363.185
sort-by-key,vex,600000,50,0.0802874,373.658
sort-by-key,vex,700000,50,0.0895732,390.742
sort-by-key,vex,800000,50,0.105466,379.271
sort-by-key,vex,900000,50,0.115458,389.752
sort-by-key,vex,1000000,50,0.130362,383.547
sort-by-key,vex,1048576,50,0.136156,385.064
sort-by-key,vex,2000000,50,0.254663,392.675
sort-by-key,vex,2097152,50,0.262415,399.586
sort-by-key,vex,3000000,50,0.392047,382.607
sort-by-key,vex,4000000,50,0.514439,388.773
sort-by-key,vex,4194304,50,0.539085,389.021
sort-by-key,vex,5000000,50,0.942336,265.298
sort-by-key,vex,6000000,50,2.07398,144.649
sort-by-key,vex,7000000,50,3.14591,111.255
sort-by-key,vex,8000000,50,4.23772,94.3903
sort-by-key,vex,8388608,50,4.72187,88.8273


==> results/r9-270-sort-clogs.txt <==
algorithm,api,N,iter,time,rate
sort,clogs,10000,50,0.0274684,18.2027
sort,clogs,20000,50,0.0242029,41.3174
sort,clogs,30000,50,0.0250138,59.9668
sort,clogs,40000,50,0.0260713,76.7127
sort,clogs,50000,50,0.0301491,82.9213
sort,clogs,60000,50,0.033166,90.4541
sort,clogs,65536,50,0.0349697,93.7039
sort,clogs,70000,50,0.0363586,96.2634
sort,clogs,80000,50,0.0386443,103.508
sort,clogs,90000,50,0.0386167,116.53
sort,clogs,100000,50,0.0434152,115.167
sort,clogs,131072,50,0.0447551,146.432
sort,clogs,200000,50,0.0582397,171.704
sort,clogs,262144,50,0.0573581,228.515
sort,clogs,300000,50,0.0581498,257.954
sort,clogs,400000,50,0.0681226,293.589
sort,clogs,500000,50,0.0831589,300.629
sort,clogs,524288,50,0.077064,340.164
sort,clogs,600000,50,0.0837334,358.28
sort,clogs,700000,50,0.0915909,382.134
sort,clogs,800000,50,0.0988712,404.567
sort,clogs,900000,50,0.106588,422.186
sort,clogs,1000000,50,0.122426,408.409
sort,clogs,1048576,50,0.120388,435.499
sort,clogs,2000000,50,0.201612,496.003
sort,clogs,2097152,50,0.214777,488.217
sort,clogs,3000000,50,0.274687,546.076
sort,clogs,4000000,50,0.360104,555.395
sort,clogs,4194304,50,0.382125,548.812
sort,clogs,5000000,50,0.440046,568.123
sort,clogs,6000000,50,0.51768,579.509
sort,clogs,7000000,50,0.600962,582.4
sort,clogs,8000000,50,0.677275,590.602
sort,clogs,8388608,50,0.727468,576.562
sort,clogs,9000000,50,0.772913,582.213
sort,clogs,10000000,50,0.840737,594.716
sort,clogs,16777216,50,1.44817,579.255
sort,clogs,20000000,50,1.63651,611.058
sort,clogs,30000000,50,2.44587,613.279
sort,clogs,33554432,50,3.39799,493.739
sort,clogs,40000000,50,3.26523,612.514
sort,clogs,50000000,50,4.05951,615.838
sort,clogs,60000000,50,4.86241,616.977
sort,clogs,67108864,50,6.05198,554.437
sort,clogs,70000000,50,5.67836,616.376
sort,clogs,80000000,50,6.48952,616.379
sort,clogs,90000000,50,7.29876,616.543
sort,clogs,100000000,50,8.08147,618.699


==> results/r9-270-sort-compute.txt <==
algorithm,api,N,iter,time,rate
sort,compute,10000,50,0.0425089,11.7623
sort,compute,20000,50,0.0465352,21.4891
sort,compute,30000,50,0.0517241,29
sort,compute,40000,50,0.0808137,24.7483
sort,compute,50000,50,0.0820897,30.4545
sort,compute,60000,50,0.0812372,36.9289
sort,compute,65536,50,0.0860401,38.0846
sort,compute,70000,50,0.0814592,42.9663
sort,compute,80000,50,0.0820147,48.7717
sort,compute,90000,50,0.0832571,54.0495
sort,compute,100000,50,0.0850818,58.7669
sort,compute,131072,50,0.0915904,71.5533
sort,compute,200000,50,0.10922,91.558
sort,compute,262144,50,0.139714,93.8146
sort,compute,300000,50,0.135418,110.768
sort,compute,400000,50,0.163195,122.553
sort,compute,500000,50,0.211323,118.303
sort,compute,524288,50,0.19469,134.647
sort,compute,600000,50,0.214144,140.093
sort,compute,700000,50,0.263363,132.897
sort,compute,800000,50,0.288631,138.585
sort,compute,900000,50,0.317707,141.64
sort,compute,1000000,50,0.342221,146.104
sort,compute,1048576,50,0.347942,150.683
sort,compute,2000000,50,0.747646,133.753
sort,compute,2097152,50,0.668204,156.925
sort,compute,3000000,50,0.928317,161.583
sort,compute,4000000,50,1.22599,163.134
sort,compute,4194304,50,1.2778,164.123
sort,compute,5000000,50,1.96941,126.942
sort,compute,6000000,50,2.54373,117.937
sort,compute,7000000,50,3.34692,104.574
sort,compute,8000000,50,4.1443,96.518
sort,compute,8388608,50,4.41735,94.9508


==> results/r9-270-sort-cub.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-sort-mgpu.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-sort-thrust.txt <==
algorithm,api,N,iter,time,rate


==> results/r9-270-sort-vex.txt <==
algorithm,api,N,iter,time,rate
sort,vex,10000,50,0.00798508,62.6168
sort,vex,20000,50,0.00973721,102.699
sort,vex,30000,50,0.0112449,133.394
sort,vex,40000,50,0.0186755,107.092
sort,vex,50000,50,0.0206783,120.9
sort,vex,60000,50,0.0137401,218.34
sort,vex,65536,50,0.0138635,236.362
sort,vex,70000,50,0.0161979,216.077
sort,vex,80000,50,0.0142637,280.432
sort,vex,90000,50,0.017425,258.25
sort,vex,100000,50,0.0231969,215.546
sort,vex,131072,50,0.0179789,364.516
sort,vex,200000,50,0.0219791,454.977
sort,vex,262144,50,0.0248095,528.314
sort,vex,300000,50,0.0358681,418.199
sort,vex,400000,50,0.047273,423.075
sort,vex,500000,50,0.0466191,536.26
sort,vex,524288,50,0.0476605,550.023
sort,vex,600000,50,0.0536956,558.705
sort,vex,700000,50,0.0582381,600.981
sort,vex,800000,50,0.0659326,606.68
sort,vex,900000,50,0.0706222,637.193
sort,vex,1000000,50,0.0755875,661.485
sort,vex,1048576,50,0.082138,638.301
sort,vex,2000000,50,0.132631,753.971
sort,vex,2097152,50,0.137771,761.101
sort,vex,3000000,50,0.204614,733.086
sort,vex,4000000,50,0.261072,766.073
sort,vex,4194304,50,0.27111,773.544
sort,vex,5000000,50,0.319232,783.13
sort,vex,6000000,50,0.404068,742.45
sort,vex,7000000,50,0.473068,739.851
sort,vex,8000000,50,0.532133,751.691
sort,vex,8388608,50,0.558879,750.485
sort,vex,9000000,50,0.601182,748.526
sort,vex,10000000,50,1.02931,485.76
sort,vex,16777216,50,5.41998,154.772


==> results/sb-scan-bolt.txt <==
algorithm,api,N,iter,time,rate
scan,bolt,10000,50,0.000904126,553.02
scan,bolt,20000,50,0.00119095,839.667
scan,bolt,30000,50,0.00147742,1015.29
scan,bolt,40000,50,0.00180111,1110.43
scan,bolt,50000,50,0.00209391,1193.94
scan,bolt,60000,50,0.00238242,1259.23
scan,bolt,65536,50,0.00256328,1278.36
scan,bolt,70000,50,0.00268672,1302.7
scan,bolt,80000,50,0.00299368,1336.15
scan,bolt,90000,50,0.00327884,1372.44
scan,bolt,100000,50,0.00416279,1201.12
scan,bolt,131072,50,0.00454082,1443.26
scan,bolt,200000,50,0.00704472,1419.5
scan,bolt,262144,50,0.00858272,1527.16
scan,bolt,300000,50,0.00989542,1515.85
scan,bolt,400000,50,0.0137304,1456.62
scan,bolt,500000,50,0.0169169,1477.81
scan,bolt,524288,50,0.0176167,1488.04
scan,bolt,600000,50,0.019906,1507.09
scan,bolt,700000,50,0.0231276,1513.35
scan,bolt,800000,50,0.0262356,1524.64
scan,bolt,900000,50,0.0306534,1468.03
scan,bolt,1000000,50,0.0349844,1429.21
scan,bolt,1048576,50,0.0360308,1455.11
scan,bolt,2000000,50,0.0810782,1233.38
scan,bolt,2097152,50,0.0817528,1282.62
scan,bolt,3000000,50,0.11424,1313.02
scan,bolt,4000000,50,0.15219,1314.14
scan,bolt,4194304,50,0.16151,1298.47
scan,bolt,5000000,50,0.18859,1325.63
scan,bolt,6000000,50,0.225012,1333.26
scan,bolt,7000000,50,0.265489,1318.32
scan,bolt,8000000,50,0.304042,1315.61
scan,bolt,8388608,50,0.30993,1353.31
scan,bolt,9000000,50,0.332453,1353.57
scan,bolt,10000000,50,0.37695,1326.44
scan,bolt,16777216,50,0.635282,1320.45
scan,bolt,20000000,50,0.746822,1339.01
scan,bolt,30000000,50,1.13397,1322.78
scan,bolt,33554432,50,1.26392,1327.39
scan,bolt,40000000,50,1.49233,1340.18
scan,bolt,50000000,50,1.84461,1355.3
scan,bolt,60000000,50,2.20802,1358.68
scan,bolt,67108864,50,2.49621,1344.22
scan,bolt,70000000,50,2.59424,1349.14
scan,bolt,80000000,50,2.94199,1359.63
scan,bolt,90000000,50,3.30145,1363.04
scan,bolt,100000000,50,3.69492,1353.21


==> results/sb-scan-clogs.txt <==
algorithm,api,N,iter,time,rate
scan,clogs,10000,50,0.0040593,123.174
scan,clogs,20000,50,0.00646829,154.6
scan,clogs,30000,50,0.0081796,183.383
scan,clogs,40000,50,0.0139557,143.311
scan,clogs,50000,50,0.0138358,180.69
scan,clogs,60000,50,0.015881,188.905
scan,clogs,65536,50,0.0189089,173.294
scan,clogs,70000,50,0.0264728,132.211
scan,clogs,80000,50,0.0189276,211.332
scan,clogs,90000,50,0.0209004,215.307
scan,clogs,100000,50,0.0230886,216.557
scan,clogs,131072,50,0.0297115,220.575
scan,clogs,200000,50,0.0440659,226.933
scan,clogs,262144,50,0.0572237,229.052
scan,clogs,300000,50,0.0651801,230.132
scan,clogs,400000,50,0.0859426,232.713
scan,clogs,500000,50,0.106935,233.787
scan,clogs,524288,50,0.111986,234.087
scan,clogs,600000,50,0.130457,229.96
scan,clogs,700000,50,0.148564,235.589
scan,clogs,800000,50,0.169865,235.481
scan,clogs,900000,50,0.191036,235.558
scan,clogs,1000000,50,0.212383,235.424
scan,clogs,1048576,50,0.22856,229.387
scan,clogs,2000000,50,0.443203,225.63
scan,clogs,2097152,50,0.459275,228.311
scan,clogs,3000000,50,0.664028,225.894
scan,clogs,4000000,50,0.871426,229.509
scan,clogs,4194304,50,0.921834,227.498
scan,clogs,5000000,50,1.08789,229.803
scan,clogs,6000000,50,1.30205,230.406
scan,clogs,7000000,50,1.51453,231.095
scan,clogs,8000000,50,1.72938,231.297
scan,clogs,8388608,50,1.81412,231.203
scan,clogs,9000000,50,1.94508,231.353
scan,clogs,10000000,50,2.15696,231.808
scan,clogs,16777216,50,3.60257,232.851
scan,clogs,20000000,50,4.29161,233.013
scan,clogs,30000000,50,6.42466,233.476
scan,clogs,33554432,50,7.18998,233.342
scan,clogs,40000000,50,8.56567,233.49
scan,clogs,50000000,50,10.6956,233.742
scan,clogs,60000000,50,12.8211,233.99
scan,clogs,67108864,50,14.3355,234.065
scan,clogs,70000000,50,14.9426,234.23
scan,clogs,80000000,50,17.0791,234.204
scan,clogs,90000000,50,19.2259,234.059
scan,clogs,100000000,50,21.3305,234.406


==> results/sb-scan-compute.txt <==
algorithm,api,N,iter,time,rate
scan,compute,10000,50,0.00102791,486.424
scan,compute,20000,50,0.00127808,782.426
scan,compute,30000,50,0.00175618,854.129
scan,compute,40000,50,0.00211532,945.484
scan,compute,50000,50,0.0025563,977.975
scan,compute,60000,50,0.00295503,1015.22
scan,compute,65536,50,0.00328537,997.391
scan,compute,70000,50,0.00345284,1013.66
scan,compute,80000,50,0.00394026,1015.16
scan,compute,90000,50,0.00433173,1038.85
scan,compute,100000,50,0.00482032,1037.28
scan,compute,131072,50,0.0062486,1048.81
scan,compute,200000,50,0.00951289,1051.21
scan,compute,262144,50,0.0132569,988.704
scan,compute,300000,50,0.0149329,1004.49
scan,compute,400000,50,0.0195133,1024.94
scan,compute,500000,50,0.0241101,1036.91
scan,compute,524288,50,0.0252579,1037.87
scan,compute,600000,50,0.0289653,1035.72
scan,compute,700000,50,0.033589,1042.01
scan,compute,800000,50,0.0382873,1044.73
scan,compute,900000,50,0.0434144,1036.52
scan,compute,1000000,50,0.0485787,1029.26
scan,compute,1048576,50,0.0514965,1018.1
scan,compute,2000000,50,0.0993849,1006.19
scan,compute,2097152,50,0.104312,1005.23
scan,compute,3000000,50,0.147495,1016.99
scan,compute,4000000,50,0.195172,1024.74
scan,compute,4194304,50,0.204718,1024.41
scan,compute,5000000,50,0.242914,1029.17
scan,compute,6000000,50,0.290955,1031.09
scan,compute,7000000,50,0.338852,1032.9
scan,compute,8000000,50,0.389478,1027.02
scan,compute,8388608,50,0.407249,1029.91
scan,compute,9000000,50,0.433647,1037.71
scan,compute,10000000,50,0.483544,1034.03
scan,compute,16777216,50,0.808757,1037.22
scan,compute,20000000,50,0.962737,1038.71
scan,compute,30000000,50,1.44292,1039.56
scan,compute,33554432,50,1.62385,1033.18
scan,compute,40000000,50,1.92063,1041.32
scan,compute,50000000,50,2.2522,1110.02
scan,compute,60000000,50,2.87389,1043.88
scan,compute,67108864,50,3.23391,1037.58
scan,compute,70000000,50,3.35921,1041.91
scan,compute,80000000,50,3.8311,1044.09
scan,compute,90000000,50,4.31245,1043.49
scan,compute,100000000,50,4.7976,1042.19


==> results/sb-scan-cub.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-scan-mgpu.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-scan-thrust.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-scan-vex.txt <==
algorithm,api,N,iter,time,rate
scan,vex,10000,50,0.123841,4.03744
scan,vex,20000,50,0.16833,5.94071
scan,vex,30000,50,0.304507,4.926
scan,vex,40000,50,0.357894,5.58825
scan,vex,50000,50,0.439726,5.68536
scan,vex,60000,50,0.510054,5.88173
scan,vex,65536,50,0.587669,5.57593
scan,vex,70000,50,0.587432,5.95813
scan,vex,80000,50,0.670306,5.96742
scan,vex,90000,50,0.749022,6.00783
scan,vex,100000,50,0.891874,5.60617
scan,vex,131072,50,1.08768,6.0253
scan,vex,200000,50,1.56743,6.37989
scan,vex,262144,50,2.04741,6.40184
scan,vex,300000,50,2.38185,6.29762
scan,vex,400000,50,3.1212,6.40779
scan,vex,500000,50,3.98597,6.272
scan,vex,524288,50,4.19504,6.2489
scan,vex,600000,50,4.75478,6.30945
scan,vex,700000,50,5.55272,6.30322
scan,vex,800000,50,6.34037,6.30878
scan,vex,900000,50,7.03145,6.39982
scan,vex,1000000,50,7.96107,6.28056
scan,vex,1048576,50,8.193,6.39922
scan,vex,2000000,50,16.3795,6.10519
scan,vex,2097152,50,16.6104,6.31275
scan,vex,3000000,50,23.7049,6.32781
scan,vex,4000000,50,31.073,6.43646
scan,vex,4194304,50,33.1227,6.33146
scan,vex,5000000,50,39.418,6.34228
scan,vex,6000000,50,47.2445,6.34994
scan,vex,7000000,50,55.2086,6.3396
scan,vex,8000000,50,63.0973,6.33942
scan,vex,8388608,50,65.1645,6.43649
scan,vex,9000000,50,70.8156,6.35453
scan,vex,10000000,50,78.9445,6.33356
scan,vex,16777216,50,132.212,6.34482
scan,vex,20000000,50,156.944,6.3717
scan,vex,30000000,50,232.637,6.44782
scan,vex,33554432,50,264.55,6.3418
scan,vex,40000000,50,309.529,6.46142
scan,vex,50000000,50,386.95,6.46078
scan,vex,60000000,50,464.564,6.45767
scan,vex,67108864,50,528.522,6.34873
scan,vex,70000000,50,540.855,6.47123
scan,vex,80000000,50,621.69,6.43408
scan,vex,90000000,50,711.624,6.32356
scan,vex,100000000,50,792.525,6.30895


==> results/sb-sort-bolt.txt <==
algorithm,api,N,iter,time,rate
sort,bolt,10000,50,0.0242185,20.6454
sort,bolt,20000,50,0.0507765,19.6941
sort,bolt,30000,50,0.0773027,19.4042
sort,bolt,40000,50,0.106904,18.7084
sort,bolt,50000,50,0.135298,18.4777
sort,bolt,60000,50,0.164073,18.2845
sort,bolt,65536,50,0.183932,17.8152
sort,bolt,70000,50,0.190643,18.3589
sort,bolt,80000,50,0.225476,17.7402
sort,bolt,90000,50,0.253168,17.7748
sort,bolt,100000,50,0.280198,17.8445
sort,bolt,131072,50,0.375621,17.4474
sort,bolt,200000,50,0.596275,16.7708
sort,bolt,262144,50,0.795605,16.4745
sort,bolt,300000,50,0.92027,16.2996
sort,bolt,400000,50,1.25079,15.9899
sort,bolt,500000,50,1.58852,15.7379
sort,bolt,524288,50,1.68751,15.5343
sort,bolt,600000,50,1.92781,15.5617
sort,bolt,700000,50,2.24608,15.5827
sort,bolt,800000,50,2.58145,15.4952
sort,bolt,900000,50,2.93336,15.3408
sort,bolt,1000000,50,3.27046,15.2884
sort,bolt,1048576,50,3.4459,15.2149
sort,bolt,2000000,50,6.88011,14.5347
sort,bolt,2097152,50,7.28575,14.3921
sort,bolt,3000000,50,10.7684,13.9296
sort,bolt,4000000,50,14.4327,13.8574
sort,bolt,4194304,50,15.3969,13.6206
sort,bolt,5000000,50,18.3043,13.658
sort,bolt,6000000,50,22.1807,13.5253
sort,bolt,7000000,50,26.2976,13.3092
sort,bolt,8000000,50,30.302,13.2004
sort,bolt,8388608,50,31.8389,13.1735
sort,bolt,9000000,50,34.3417,13.1036
sort,bolt,10000000,50,38.6684,12.9305
sort,bolt,16777216,50,66.4173,12.6301
sort,bolt,20000000,50,79.309,12.6089
sort,bolt,30000000,50,122.563,12.2386
sort,bolt,33554432,50,137.679,12.1858
sort,bolt,40000000,50,165.915,12.0544
sort,bolt,50000000,50,209.041,11.9594
sort,bolt,60000000,50,257.024,11.6721
sort,bolt,67108864,50,289.309,11.5981
sort,bolt,70000000,50,297.26,11.7742
sort,bolt,80000000,50,343.498,11.6449
sort,bolt,90000000,50,387.392,11.6161
sort,bolt,100000000,50,435.782,11.4736


==> results/sb-sort-by-key-bolt.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,bolt,10000,50,0.0267239,18.7098
sort-by-key,bolt,20000,50,0.0534198,18.7197
sort-by-key,bolt,30000,50,0.0810698,18.5026
sort-by-key,bolt,40000,50,0.112874,17.7188
sort-by-key,bolt,50000,50,0.143709,17.3962
sort-by-key,bolt,60000,50,0.173659,17.2752
sort-by-key,bolt,65536,50,0.194348,16.8605
sort-by-key,bolt,70000,50,0.202304,17.3007
sort-by-key,bolt,80000,50,0.237526,16.8403
sort-by-key,bolt,90000,50,0.265311,16.9612
sort-by-key,bolt,100000,50,0.295755,16.9059
sort-by-key,bolt,131072,50,0.39748,16.4879
sort-by-key,bolt,200000,50,0.628406,15.9133
sort-by-key,bolt,262144,50,0.835519,15.6875
sort-by-key,bolt,300000,50,0.971718,15.4366
sort-by-key,bolt,400000,50,1.32341,15.1125
sort-by-key,bolt,500000,50,1.6848,14.8386
sort-by-key,bolt,524288,50,1.76602,14.8438
sort-by-key,bolt,600000,50,2.06034,14.5607
sort-by-key,bolt,700000,50,2.42444,14.4363
sort-by-key,bolt,800000,50,2.79968,14.2874
sort-by-key,bolt,900000,50,3.19911,14.0664
sort-by-key,bolt,1000000,50,3.5337,14.1495
sort-by-key,bolt,1048576,50,3.73345,14.043
sort-by-key,bolt,2000000,50,7.41409,13.4878
sort-by-key,bolt,2097152,50,7.85227,13.3538
sort-by-key,bolt,3000000,50,11.5748,12.9592
sort-by-key,bolt,4000000,50,15.5463,12.8648
sort-by-key,bolt,4194304,50,16.5703,12.6561
sort-by-key,bolt,5000000,50,19.7443,12.6619
sort-by-key,bolt,6000000,50,23.8657,12.5703
sort-by-key,bolt,7000000,50,28.3046,12.3655
sort-by-key,bolt,8000000,50,32.5637,12.2836
sort-by-key,bolt,8388608,50,34.2289,12.2537
sort-by-key,bolt,9000000,50,37.0644,12.141
sort-by-key,bolt,10000000,50,41.5369,12.0375
sort-by-key,bolt,16777216,50,71.1856,11.7841
sort-by-key,bolt,20000000,50,85.1957,11.7377
sort-by-key,bolt,30000000,50,132.091,11.3558
sort-by-key,bolt,33554432,50,147.694,11.3595
sort-by-key,bolt,40000000,50,177.824,11.2471
sort-by-key,bolt,50000000,50,225.544,11.0843
sort-by-key,bolt,60000000,50,274.877,10.914
sort-by-key,bolt,67108864,50,308.837,10.8648
sort-by-key,bolt,70000000,50,318.512,10.9886
sort-by-key,bolt,80000000,50,369.518,10.8249
sort-by-key,bolt,90000000,50,423.925,10.6151
sort-by-key,bolt,100000000,50,476.441,10.4945


==> results/sb-sort-by-key-clogs.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,clogs,10000,50,0.0560008,8.92844
sort-by-key,clogs,20000,50,0.0999908,10.0009
sort-by-key,clogs,30000,50,0.125667,11.9363
sort-by-key,clogs,40000,50,0.256691,7.79148
sort-by-key,clogs,50000,50,0.20969,11.9224
sort-by-key,clogs,60000,50,0.213211,14.0706
sort-by-key,clogs,65536,50,0.230161,14.237
sort-by-key,clogs,70000,50,0.246655,14.1899
sort-by-key,clogs,80000,50,0.363854,10.9934
sort-by-key,clogs,90000,50,0.306021,14.7049
sort-by-key,clogs,100000,50,0.357218,13.9971
sort-by-key,clogs,131072,50,0.444175,14.7545
sort-by-key,clogs,200000,50,0.669358,14.9397
sort-by-key,clogs,262144,50,0.872361,15.025
sort-by-key,clogs,300000,50,0.974475,15.3929
sort-by-key,clogs,400000,50,1.31193,15.2448
sort-by-key,clogs,500000,50,1.61678,15.4629
sort-by-key,clogs,524288,50,1.74028,15.0633
sort-by-key,clogs,600000,50,1.94659,15.4116
sort-by-key,clogs,700000,50,2.32658,15.0436
sort-by-key,clogs,800000,50,2.69936,14.8183
sort-by-key,clogs,900000,50,2.9688,15.1576
sort-by-key,clogs,1000000,50,3.4704,14.4076
sort-by-key,clogs,1048576,50,3.67494,14.2666
sort-by-key,clogs,2000000,50,6.65673,15.0224
sort-by-key,clogs,2097152,50,6.90298,15.1902
sort-by-key,clogs,3000000,50,9.80543,15.2976
sort-by-key,clogs,4000000,50,13.0986,15.2688
sort-by-key,clogs,4194304,50,13.7089,15.2977
sort-by-key,clogs,5000000,50,16.4409,15.206
sort-by-key,clogs,6000000,50,19.8447,15.1174
sort-by-key,clogs,7000000,50,24.586,14.2358
sort-by-key,clogs,8000000,50,26.9945,14.8178
sort-by-key,clogs,8388608,50,28.7803,14.5735
sort-by-key,clogs,9000000,50,30.454,14.7764
sort-by-key,clogs,10000000,50,35.1042,14.2433
sort-by-key,clogs,16777216,50,59.7653,14.0359
sort-by-key,clogs,20000000,50,83.06,12.0395
sort-by-key,clogs,30000000,50,134.99,11.112
sort-by-key,clogs,33554432,50,153.06,10.9612
sort-by-key,clogs,40000000,50,184.003,10.8694
sort-by-key,clogs,50000000,50,232.452,10.7549
sort-by-key,clogs,60000000,50,273.88,10.9537
sort-by-key,clogs,67108864,50,310.968,10.7903
sort-by-key,clogs,70000000,50,313.217,11.1743
sort-by-key,clogs,80000000,50,359.777,11.118
sort-by-key,clogs,90000000,50,402.198,11.1885
sort-by-key,clogs,100000000,50,459.615,10.8787


==> results/sb-sort-by-key-compute.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,compute,10000,50,0.162395,3.07891
sort-by-key,compute,20000,50,0.302877,3.30167
sort-by-key,compute,30000,50,0.38793,3.86667
sort-by-key,compute,40000,50,0.628395,3.18271
sort-by-key,compute,50000,50,0.635377,3.93467
sort-by-key,compute,60000,50,0.584994,5.12826
sort-by-key,compute,65536,50,0.918418,3.56787
sort-by-key,compute,70000,50,0.713081,4.90828
sort-by-key,compute,80000,50,0.745604,5.36478
sort-by-key,compute,90000,50,0.930039,4.83851
sort-by-key,compute,100000,50,0.916603,5.45492
sort-by-key,compute,131072,50,1.15361,5.68096
sort-by-key,compute,200000,50,1.73108,5.77675
sort-by-key,compute,262144,50,2.28619,5.7332
sort-by-key,compute,300000,50,2.54298,5.89859
sort-by-key,compute,400000,50,3.40472,5.87419
sort-by-key,compute,500000,50,4.44923,5.61894
sort-by-key,compute,524288,50,4.68613,5.59404
sort-by-key,compute,600000,50,5.0752,5.91109
sort-by-key,compute,700000,50,6.0727,5.7635
sort-by-key,compute,800000,50,6.79526,5.88646
sort-by-key,compute,900000,50,7.94118,5.66666
sort-by-key,compute,1000000,50,9.28321,5.38607
sort-by-key,compute,1048576,50,9.44326,5.55198
sort-by-key,compute,2000000,50,17.8832,5.59184
sort-by-key,compute,2097152,50,19.6188,5.34476
sort-by-key,compute,3000000,50,27.2483,5.50494
sort-by-key,compute,4000000,50,35.7376,5.59635
sort-by-key,compute,4194304,50,39.1798,5.35264
sort-by-key,compute,5000000,50,48.4596,5.15893
sort-by-key,compute,6000000,50,56.9319,5.26945
sort-by-key,compute,7000000,50,67.2259,5.20633
sort-by-key,compute,8000000,50,76.0414,5.26029
sort-by-key,compute,8388608,50,79.012,5.30844
sort-by-key,compute,9000000,50,77.0595,5.83965
sort-by-key,compute,10000000,50,84.0443,5.94925
sort-by-key,compute,16777216,50,142.238,5.89759
sort-by-key,compute,20000000,50,168.112,5.94841
sort-by-key,compute,30000000,50,252.529,5.93991
sort-by-key,compute,33554432,50,286.385,5.85827
sort-by-key,compute,40000000,50,335.49,5.96143
sort-by-key,compute,50000000,50,420.459,5.94588
sort-by-key,compute,60000000,50,502.726,5.96747
sort-by-key,compute,67108864,50,573.523,5.85059
sort-by-key,compute,70000000,50,596.169,5.87082
sort-by-key,compute,80000000,50,680.901,5.87457
sort-by-key,compute,90000000,50,774.107,5.81315
sort-by-key,compute,100000000,50,859.635,5.81642


==> results/sb-sort-by-key-cub.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-sort-by-key-mgpu.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-sort-by-key-thrust.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-sort-by-key-vex.txt <==
algorithm,api,N,iter,time,rate
sort-by-key,vex,10000,50,0.173883,2.87549
sort-by-key,vex,20000,50,0.567602,1.7618
sort-by-key,vex,30000,50,0.698665,2.14695
sort-by-key,vex,40000,50,0.723782,2.76326
sort-by-key,vex,50000,50,1.02855,2.43061
sort-by-key,vex,60000,50,1.19057,2.51981
sort-by-key,vex,65536,50,1.30668,2.50773
sort-by-key,vex,70000,50,1.50804,2.3209
sort-by-key,vex,80000,50,1.44306,2.77188
sort-by-key,vex,90000,50,1.9859,2.26597
sort-by-key,vex,100000,50,2.00133,2.49834
sort-by-key,vex,131072,50,2.506,2.61516
sort-by-key,vex,200000,50,3.83558,2.60717
sort-by-key,vex,262144,50,4.32781,3.0286
sort-by-key,vex,300000,50,4.98183,3.01094
sort-by-key,vex,400000,50,6.8859,2.90449
sort-by-key,vex,500000,50,7.69918,3.2471
sort-by-key,vex,524288,50,9.06332,2.89236
sort-by-key,vex,600000,50,8.37186,3.58343
sort-by-key,vex,700000,50,10.2763,3.40589
sort-by-key,vex,800000,50,13.8549,2.88707
sort-by-key,vex,900000,50,14.1809,3.17329
sort-by-key,vex,1000000,50,15.2642,3.27564
sort-by-key,vex,1048576,50,16.2,3.23635
sort-by-key,vex,2000000,50,31.3909,3.18564
sort-by-key,vex,2097152,50,32.7239,3.20431
sort-by-key,vex,3000000,50,46.7706,3.20714
sort-by-key,vex,4000000,50,64.5148,3.10006
sort-by-key,vex,4194304,50,70.0284,2.99472
sort-by-key,vex,5000000,50,82.4031,3.03387
sort-by-key,vex,6000000,50,101.564,2.95379
sort-by-key,vex,7000000,50,119.102,2.93865
sort-by-key,vex,8000000,50,134.209,2.98044
sort-by-key,vex,8388608,50,143.15,2.93
sort-by-key,vex,9000000,50,149.224,3.01559
sort-by-key,vex,10000000,50,164.492,3.03967
sort-by-key,vex,16777216,50,294.134,2.85197
sort-by-key,vex,20000000,50,348.205,2.87187
sort-by-key,vex,30000000,50,552.688,2.71401
sort-by-key,vex,33554432,50,620.887,2.70214
sort-by-key,vex,40000000,50,721.002,2.77392
sort-by-key,vex,50000000,50,945.976,2.64277
sort-by-key,vex,60000000,50,1142.2,2.6265
sort-by-key,vex,67108864,50,1289.89,2.60135
sort-by-key,vex,70000000,50,1366.42,2.56144
sort-by-key,vex,80000000,50,1595.56,2.50696
sort-by-key,vex,90000000,50,1816.53,2.47725
sort-by-key,vex,100000000,50,2109.81,2.36988


==> results/sb-sort-clogs.txt <==
algorithm,api,N,iter,time,rate
sort,clogs,10000,50,0.05626,8.88731
sort,clogs,20000,50,0.0778541,12.8445
sort,clogs,30000,50,0.113613,13.2027
sort,clogs,40000,50,0.188114,10.6319
sort,clogs,50000,50,0.172493,14.4933
sort,clogs,60000,50,0.185365,16.1843
sort,clogs,65536,50,0.197291,16.609
sort,clogs,70000,50,0.218383,16.0269
sort,clogs,80000,50,0.28311,14.1288
sort,clogs,90000,50,0.262345,17.153
sort,clogs,100000,50,0.292831,17.0747
sort,clogs,131072,50,0.382749,17.1224
sort,clogs,200000,50,0.574726,17.3996
sort,clogs,262144,50,0.73775,17.7665
sort,clogs,300000,50,0.820875,18.2732
sort,clogs,400000,50,1.09221,18.3114
sort,clogs,500000,50,1.33086,18.7848
sort,clogs,524288,50,1.42185,18.4368
sort,clogs,600000,50,1.60624,18.6772
sort,clogs,700000,50,1.85349,18.8833
sort,clogs,800000,50,2.12796,18.7973
sort,clogs,900000,50,2.37007,18.9868
sort,clogs,1000000,50,2.65261,18.8494
sort,clogs,1048576,50,2.77308,18.9063
sort,clogs,2000000,50,5.30882,18.8366
sort,clogs,2097152,50,5.55737,18.8682
sort,clogs,3000000,50,8.06511,18.5986
sort,clogs,4000000,50,10.7405,18.6211
sort,clogs,4194304,50,11.3314,18.5074
sort,clogs,5000000,50,13.3986,18.6586
sort,clogs,6000000,50,16.1067,18.6257
sort,clogs,7000000,50,18.7276,18.689
sort,clogs,8000000,50,21.4082,18.6844
sort,clogs,8388608,50,22.5467,18.6028
sort,clogs,9000000,50,24.1732,18.6156
sort,clogs,10000000,50,26.8962,18.59
sort,clogs,16777216,50,46.74,17.9474
sort,clogs,20000000,50,70.2814,14.2285
sort,clogs,30000000,50,112.289,13.3583
sort,clogs,33554432,50,127.867,13.1208
sort,clogs,40000000,50,151.524,13.1992
sort,clogs,50000000,50,189.435,13.1971
sort,clogs,60000000,50,227.6,13.181
sort,clogs,67108864,50,260.782,12.8668
sort,clogs,70000000,50,267.066,13.1054
sort,clogs,80000000,50,303.813,13.166
sort,clogs,90000000,50,342.925,13.1224
sort,clogs,100000000,50,378.917,13.1955


==> results/sb-sort-compute.txt <==
algorithm,api,N,iter,time,rate
sort,compute,10000,50,0.157591,3.17277
sort,compute,20000,50,0.277988,3.59728
sort,compute,30000,50,0.403896,3.71382
sort,compute,40000,50,0.528767,3.78239
sort,compute,50000,50,0.479655,5.21208
sort,compute,60000,50,0.550062,5.45393
sort,compute,65536,50,0.626499,5.23034
sort,compute,70000,50,0.743817,4.70546
sort,compute,80000,50,0.721928,5.54072
sort,compute,90000,50,0.7747,5.8087
sort,compute,100000,50,0.875762,5.70931
sort,compute,131072,50,1.10947,5.90699
sort,compute,200000,50,1.791,5.58347
sort,compute,262144,50,2.19116,5.98186
sort,compute,300000,50,2.5014,5.99663
sort,compute,400000,50,3.31874,6.02639
sort,compute,500000,50,4.1408,6.03748
sort,compute,524288,50,4.33613,6.04558
sort,compute,600000,50,4.96846,6.03808
sort,compute,700000,50,5.80192,6.03249
sort,compute,800000,50,6.62922,6.03389
sort,compute,900000,50,7.46454,6.0285
sort,compute,1000000,50,8.27871,6.03959
sort,compute,1048576,50,8.70602,6.02213
sort,compute,2000000,50,16.5381,6.04664
sort,compute,2097152,50,17.324,6.05275
sort,compute,3000000,50,24.8039,6.04744
sort,compute,4000000,50,33.062,6.04924
sort,compute,4194304,50,34.6416,6.05385
sort,compute,5000000,50,41.2878,6.05506
sort,compute,6000000,50,49.5704,6.052
sort,compute,7000000,50,57.8143,6.05386
sort,compute,8000000,50,66.0777,6.05348
sort,compute,8388608,50,69.3204,6.0506
sort,compute,9000000,50,74.2311,6.06215
sort,compute,10000000,50,82.8123,6.03775
sort,compute,16777216,50,138.761,6.04534
sort,compute,20000000,50,164.73,6.07056
sort,compute,30000000,50,247.56,6.05914
sort,compute,33554432,50,277.607,6.04351
sort,compute,40000000,50,328.948,6.07999
sort,compute,50000000,50,411.249,6.07904
sort,compute,60000000,50,494.349,6.06859
sort,compute,67108864,50,554.547,6.05079
sort,compute,70000000,50,575.176,6.08509
sort,compute,80000000,50,657.089,6.08746
sort,compute,90000000,50,740.929,6.07345
sort,compute,100000000,50,826.849,6.04705


==> results/sb-sort-cub.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-sort-mgpu.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-sort-thrust.txt <==
algorithm,api,N,iter,time,rate


==> results/sb-sort-vex.txt <==
algorithm,api,N,iter,time,rate
sort,vex,10000,50,0.119775,4.1745
sort,vex,20000,50,0.283735,3.52441
sort,vex,30000,50,0.456002,3.28946
sort,vex,40000,50,0.649673,3.07847
sort,vex,50000,50,0.819842,3.04937
sort,vex,60000,50,0.97021,3.09212
sort,vex,65536,50,1.04633,3.13171
sort,vex,70000,50,1.0811,3.23743
sort,vex,80000,50,1.2005,3.33196
sort,vex,90000,50,1.46203,3.07791
sort,vex,100000,50,1.67729,2.98101
sort,vex,131072,50,1.88197,3.48231
sort,vex,200000,50,2.88052,3.47159
sort,vex,262144,50,3.68974,3.55234
sort,vex,300000,50,4.3109,3.47955
sort,vex,400000,50,5.57231,3.58917
sort,vex,500000,50,6.57241,3.80378
sort,vex,524288,50,7.01806,3.73528
sort,vex,600000,50,7.48186,4.0097
sort,vex,700000,50,8.54444,4.09623
sort,vex,800000,50,9.733,4.10973
sort,vex,900000,50,11.0244,4.08185
sort,vex,1000000,50,11.9247,4.19299
sort,vex,1048576,50,12.261,4.27608
sort,vex,2000000,50,24.5711,4.06983
sort,vex,2097152,50,25.5188,4.10903
sort,vex,3000000,50,38.5129,3.8948
sort,vex,4000000,50,50.4969,3.96064
sort,vex,4194304,50,53.4884,3.92076
sort,vex,5000000,50,67.561,3.70036
sort,vex,6000000,50,80.4228,3.73028
sort,vex,7000000,50,93.7947,3.73155
sort,vex,8000000,50,106.359,3.76085
sort,vex,8388608,50,112.451,3.7299
sort,vex,9000000,50,120.42,3.73691
sort,vex,10000000,50,132.847,3.76373
sort,vex,16777216,50,235.061,3.5687
sort,vex,20000000,50,284.12,3.51964
sort,vex,30000000,50,445.243,3.36895
sort,vex,33554432,50,497.181,3.37447
sort,vex,40000000,50,590.943,3.38442
sort,vex,50000000,50,789.324,3.16727
sort,vex,60000000,50,928.306,3.23169
sort,vex,67108864,50,1045.77,3.20859
sort,vex,70000000,50,1106.84,3.16216
sort,vex,80000000,50,1260,3.17459
sort,vex,90000000,50,1412.01,3.18696
sort,vex,100000000,50,1658.09,3.01552

